SMORE: Stability-Promoting Mesh-Agnostic Model Reduction for Time-Dependent PDEs

High-fidelity simulations of time-dependent partial differential equations (PDEs) are computationally expensive, motivating data-driven reduced-order surrogates for many-query tasks such as uncertainty quantification, design optimization, data assimilation, and optimal control. However, existing surrogate models often exhibit poor temporal stability, which can lead to unstable rollouts and exploding gradients during backpropagation, especially in multistep long-horizon forecasting. To address this, we propose SMORE, a mesh-agnostic framework for model order reduction of time-dependent PDEs. Its latent dynamics are trained with Lyapunov-guided stability regularization, which promotes stable long-horizon rollouts. We provide theoretical guarantees under the stated structural assumptions. Beyond forecasting PDE evolution, the learned latent dynamics, which are interpretable and linear or linear-quadratic, could bring benefits for downstream tasks such as data assimilation and optimal control. Moreover, our framework is capable of predicting continuous PDE solution fields from sparse measurements of the initial condition. We evaluate SMORE on a range of problems, including wave propagation, the Navier-Stokes equations, and the shallow water equations. Our results show that it improves long-horizon rollout generalization and empirical robustness, and achieves competitive accuracy at comparable parameter budgets relative to competitive baselines including DINo, FNO, CNO, and Transolver.

==> _qa/compile-final.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex
  SMORE_arxiv.tex
  paper/5_numerical_experiments.tex
Category 'changed_user':
  E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex
  SMORE_arxiv.tex
  paper/5_numerical_experiments.tex

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="_build"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out) (paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/
MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTe
X/fonts/enc/dvips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7]

Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.

[8] [9] [10] [11] [12] [13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>


==> _qa/compile-final__shaowu_pan_s_conflicted_copy_2026-09-26_.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex
  SMORE_arxiv.tex
  paper/5_numerical_experiments.tex
Category 'changed_user':
  E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex
  SMORE_arxiv.tex
  paper/5_numerical_experiments.tex

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="_build"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out) (paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/
MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTe
X/fonts/enc/dvips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7]

Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.

[8] [9] [10] [11] [12] [13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.bbl [32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38]
[39] [40] [41] [42] [43]

Package natbib Warning: Citation `pan2018_ddc' on page 44 undefined on input li
ne 775.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])

Package natbib Warning: There were undefined citations.


(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stab
le-ROM]\arxiv\_build\SMORE_arxiv.pdf (52 pages, 4156739 bytes).
SyncTeX written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build/SMORE_arxiv.synctex.gz.
Transcript written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-
stable-ROM]\arxiv\_build\SMORE_arxiv.log.
Latexmk: Getting log file '_build/SMORE_arxiv.log'
Latexmk: Examining '_build/SMORE_arxiv.fls'
Latexmk: Examining '_build/SMORE_arxiv.log'
Latexmk: Found input bbl file '_build/SMORE_arxiv.bbl'
Latexmk: Log file says output to '_build/SMORE_arxiv.pdf'
  ===Source file '_build/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Using bibtex to make bibliography file(s).
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex _build/SMORE_arxiv'...
Rule 'bibtex _build/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  _build/SMORE_arxiv.aux

------------
Run number 1 of rule 'bibtex _build/SMORE_arxiv'
------------
====== ENV{BIBINPUTS} changed to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
Latexmk: Change directory to '_build/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Database file #2: arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  _build/SMORE_arxiv.aux
  _build/SMORE_arxiv.bbl

------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="_build"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out) (paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/
MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTe
X/fonts/enc/dvips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7]

Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.

[8] [9] [10] [11] [12] [13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.bbl [32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38]
[39] [40] [41] [42] [43]

Package natbib Warning: Citation `pan2018_ddc' on page 44 undefined on input li
ne 775.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])

Package natbib Warning: There were undefined citations.


(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stab
le-ROM]\arxiv\_build\SMORE_arxiv.pdf (52 pages, 4157159 bytes).
SyncTeX written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build/SMORE_arxiv.synctex.gz.
Transcript written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-
stable-ROM]\arxiv\_build\SMORE_arxiv.log.
Latexmk: Getting log file '_build/SMORE_arxiv.log'
Latexmk: Examining '_build/SMORE_arxiv.fls'
Latexmk: Examining '_build/SMORE_arxiv.log'
Latexmk: Found input bbl file '_build/SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: Log file says output to '_build/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file '_build/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex _build/SMORE_arxiv'...
Rule 'bibtex _build/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  _build/SMORE_arxiv.aux

------------
Run number 2 of rule 'bibtex _build/SMORE_arxiv'
------------
====== ENV{BIBINPUTS} changed to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
Latexmk: Change directory to '_build/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Database file #2: arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  _build/SMORE_arxiv.aux

------------
Run number 3 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="_build"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out) (paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/
MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTe
X/fonts/enc/dvips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14]
[15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.bbl [32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38]
[39] [40] [41] [42] [43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stab
le-ROM]\arxiv\_build\SMORE_arxiv.pdf (52 pages, 4157156 bytes).
SyncTeX written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build/SMORE_arxiv.synctex.gz.
Transcript written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-
stable-ROM]\arxiv\_build\SMORE_arxiv.log.
Latexmk: Getting log file '_build/SMORE_arxiv.log'
Latexmk: Examining '_build/SMORE_arxiv.fls'
Latexmk: Examining '_build/SMORE_arxiv.log'
Latexmk: Found input bbl file '_build/SMORE_arxiv.bbl'
Latexmk: Log file says output to '_build/SMORE_arxiv.pdf'
  ===Source file '_build/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Using bibtex to make bibliography file(s).
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: All targets (_build/SMORE_arxiv.pdf) are up-to-date

Reverting Windows console CPs to (in,out) = (936,65001)
[INFO] Compiling SMORE_arxiv.tex with pdflatex
[INFO] Working directory: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv

[SUCCESS] PDF generated: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\SMORE_arxiv.pdf


==> _qa/compile-fixed.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
Latexmk: applying rule 'bibtex _build/SMORE_arxiv'...
Rule 'bibtex _build/SMORE_arxiv':  Reasons for rerun
Category 'no_dest':
  bibtex _build/SMORE_arxiv

------------
Run number 1 of rule 'bibtex _build/SMORE_arxiv'
------------
====== ENV{BIBINPUTS} changed to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
Latexmk: Change directory to '_build/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Warning--I didn't find a database entry for "goyal2023guaranteed"
Warning--I didn't find a database entry for "pan2018_ddc"
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 5 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex
  SMORE_arxiv.tex
  _build/SMORE_arxiv.bbl
  paper/5_numerical_experiments.tex
  paper/Appendix.tex
Category 'changed_user':
  E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex
  SMORE_arxiv.tex
  paper/5_numerical_experiments.tex
  paper/Appendix.tex

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="_build"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out) (paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]) (paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.

) (paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (paper/4_method.tex [4]

Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.

[5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b_n.png> <./paper/image/f
ig1c_n.png>]

Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.

[8] [9] [10] [11] [12]

Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.

[13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.

[18]

Package natbib Warning: Citation `li2020fourier' on page 19 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 19 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 19 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 19 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 19 undefined on in
put line 53.

[19] [20]

Package natbib Warning: Citation `li2020fourier' on page 21 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 21 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 21 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 21 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 21 undefined on in
put line 240.

[21] [22] [23 <./paper/image/extrapolation_field_comparison.png>] [24 <./paper/


==> _qa/compile-fixed__shaowu_pan_s_conflicted_copy_2026-09-26_.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
Latexmk: applying rule 'bibtex _build/SMORE_arxiv'...
Rule 'bibtex _build/SMORE_arxiv':  Reasons for rerun
Category 'no_dest':
  bibtex _build/SMORE_arxiv

------------
Run number 1 of rule 'bibtex _build/SMORE_arxiv'
------------
====== ENV{BIBINPUTS} changed to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
Latexmk: Change directory to '_build/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Warning--I didn't find a database entry for "goyal2023guaranteed"
Warning--I didn't find a database entry for "pan2018_ddc"
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 5 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex
  SMORE_arxiv.tex
  _build/SMORE_arxiv.bbl
  paper/5_numerical_experiments.tex
  paper/Appendix.tex
Category 'changed_user':
  E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex
  SMORE_arxiv.tex
  paper/5_numerical_experiments.tex
  paper/Appendix.tex

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="_build"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out) (paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]) (paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.

) (paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (paper/4_method.tex [4]

Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.

[5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b_n.png> <./paper/image/f
ig1c_n.png>]

Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.

[8] [9] [10] [11] [12]

Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.

[13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.

[18]

Package natbib Warning: Citation `li2020fourier' on page 19 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 19 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 19 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 19 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 19 undefined on in
put line 53.

[19] [20]

Package natbib Warning: Citation `li2020fourier' on page 21 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 21 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 21 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 21 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 21 undefined on in
put line 240.

[21] [22] [23 <./paper/image/extrapolation_field_comparison.png>] [24 <./paper/
image/stability_robustness.png>] [25] [26] [27] [28 <./paper/image/masked_seque
nce_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/image/masked_sequ
ence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 709.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 711.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 713.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 713.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 715.


Overfull \hbox (41.54945pt too wide) in paragraph at lines 704--723
 [][] 
[29]) (paper/6_Conclusion.tex [30]) [31]
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.bbl [32] [33] [34] [35] [36]) (paper/Appendix.tex [37]

Package natbib Warning: Citation `fathony2020multiplicative' on page 38 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 38 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 38 undefined on input 
line 35.


Package natbib Warning: Citation `pan2023neural' on page 38 undefined on input 
line 42.

[38] [39] [40] [41] [42] [43]

Package natbib Warning: Citation `bengio2015scheduled' on page 44 undefined on 
input line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 44 undefined on input li
ne 775.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 45 undefined on in
put line 859.

[45]

Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 46 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 46 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 1016.

[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])

Package natbib Warning: There were undefined citations.


(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)
pdfTeX warning (dest): name{figure.caption.12} has been referenced but does not
 exist, replaced by a fixed one


pdfTeX warning (dest): name{table.caption.16} has been referenced but does not 
exist, replaced by a fixed one


pdfTeX warning (dest): name{figure.caption.15} has been referenced but does not
 exist, replaced by a fixed one


pdfTeX warning (dest): name{table.caption.13} has been referenced but does not 
exist, replaced by a fixed one

<C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cm
bx10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfo
nts/cm/cmbx8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/publ
ic/amsfonts/cm/cmex10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/t
ype1/public/amsfonts/cmextra/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/M
iKTeX/fonts/type1/public/amsfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/P
rograms/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData
/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe
/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Use
rs/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.p
fb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm
/cmr10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/ams
fonts/cm/cmr6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/pub
lic/amsfonts/cm/cmr7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/ty
pe1/public/amsfonts/cm/cmr8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/f
onts/type1/public/amsfonts/cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs
/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/
Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswp
e/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb>
<C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pf
b><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/upl
r8a.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/
uplri8a.pfb>
Output written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stab
le-ROM]\arxiv\_build\SMORE_arxiv.pdf (52 pages, 4127434 bytes).
SyncTeX written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build/SMORE_arxiv.synctex.gz.
Transcript written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-
stable-ROM]\arxiv\_build\SMORE_arxiv.log.
Latexmk: Getting log file '_build/SMORE_arxiv.log'
Latexmk: Examining '_build/SMORE_arxiv.fls'
Latexmk: Examining '_build/SMORE_arxiv.log'
Latexmk: Found input bbl file '_build/SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to '_build/SMORE_arxiv.pdf'
  ===Source file '_build/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Using bibtex to make bibliography file(s).
Latexmk: Found bibliography file(s):
  ./paper_cited.bib
Latexmk: applying rule 'bibtex _build/SMORE_arxiv'...
Rule 'bibtex _build/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  _build/SMORE_arxiv.aux

------------
Run number 2 of rule 'bibtex _build/SMORE_arxiv'
------------
====== ENV{BIBINPUTS} changed to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
Latexmk: Change directory to '_build/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Warning--I didn't find a database entry for "goyal2023guaranteed"
Warning--I didn't find a database entry for "pan2018_ddc"
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 5 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  _build/SMORE_arxiv.aux

------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="_build"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out) (paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/
MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTe
X/fonts/enc/dvips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7]

Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.

[8] [9] [10] [11] [12] [13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>]
Overfull \hbox (41.54945pt too wide) in paragraph at lines 704--723
 [][] 
[29]) (paper/6_Conclusion.tex [30]) [31]
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.bbl [32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38]
[39] [40] [41] [42] [43]

Package natbib Warning: Citation `pan2018_ddc' on page 44 undefined on input li
ne 775.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])

Package natbib Warning: There were undefined citations.


(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stab
le-ROM]\arxiv\_build\SMORE_arxiv.pdf (52 pages, 4156750 bytes).
SyncTeX written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build/SMORE_arxiv.synctex.gz.
Transcript written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-
stable-ROM]\arxiv\_build\SMORE_arxiv.log.
Latexmk: Getting log file '_build/SMORE_arxiv.log'
Latexmk: Examining '_build/SMORE_arxiv.fls'
Latexmk: Examining '_build/SMORE_arxiv.log'
Latexmk: Found input bbl file '_build/SMORE_arxiv.bbl'
Latexmk: Log file says output to '_build/SMORE_arxiv.pdf'
  ===Source file '_build/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Using bibtex to make bibliography file(s).
Latexmk: Found bibliography file(s):
  ./paper_cited.bib
Latexmk: applying rule 'bibtex _build/SMORE_arxiv'...
Rule 'bibtex _build/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  _build/SMORE_arxiv.aux

------------
Run number 3 of rule 'bibtex _build/SMORE_arxiv'
------------
====== ENV{BIBINPUTS} changed to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
Latexmk: Change directory to '_build/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;_build;E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Warning--I didn't find a database entry for "goyal2023guaranteed"
Warning--I didn't find a database entry for "pan2018_ddc"
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 5 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  _build/SMORE_arxiv.aux

------------
Run number 3 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="_build"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.out) (paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/
MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTe
X/fonts/enc/dvips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7]

Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.

[8] [9] [10] [11] [12] [13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>]
Overfull \hbox (41.54945pt too wide) in paragraph at lines 704--723
 [][] 
[29]) (paper/6_Conclusion.tex [30]) [31]
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.bbl [32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38]
[39] [40] [41] [42] [43]

Package natbib Warning: Citation `pan2018_ddc' on page 44 undefined on input li
ne 775.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])

Package natbib Warning: There were undefined citations.


(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stab
le-ROM]\arxiv\_build\SMORE_arxiv.pdf (52 pages, 4156739 bytes).
SyncTeX written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build/SMORE_arxiv.synctex.gz.
Transcript written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-
stable-ROM]\arxiv\_build\SMORE_arxiv.log.
Latexmk: Getting log file '_build/SMORE_arxiv.log'
Latexmk: Examining '_build/SMORE_arxiv.fls'
Latexmk: Examining '_build/SMORE_arxiv.log'
Latexmk: Found input bbl file '_build/SMORE_arxiv.bbl'
Latexmk: Log file says output to '_build/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file '_build/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./paper_cited.bib
Latexmk: Summary of warnings from last run of *latex:
  Latex failed to resolve 2 citation(s)
Latexmk: All targets (_build/SMORE_arxiv.pdf) are up-to-date
Latexmk: ====Problematic refs and citations with line #s in .tex file:
  Citation `goyal2023guaranteed' on page 8 undefined on input line 140
  Citation `pan2018_ddc' on page 44 undefined on input line 775

Reverting Windows console CPs to (in,out) = (936,65001)
[INFO] Compiling SMORE_arxiv.tex with pdflatex
[INFO] Working directory: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv

[SUCCESS] PDF generated: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\SMORE_arxiv.pdf


==> _qa/compile-initial.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
Latexmk: making output directory '_build'
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="_build"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
Overfull \hbox (0.95018pt too wide) in paragraph at lines 102--113
\OT1/ppl/m/n/10 pu-ta-tion-ally ex-pen-sive, mo-ti-vat-ing data-driven reduced-
order sur-ro-gates for many-query tasks
(paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.


Overfull \hbox (1.17633pt too wide) in paragraph at lines 3--30
\OT1/ppl/m/n/10.95 en-tial equa-tions, so-called ``in-ner loop'' com-pu-ta-tion
s. Such sim-u-la-tions typ-i-cally re-quire memory-
[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.


Overfull \hbox (1.86731pt too wide) in paragraph at lines 53--54
\OT1/ppl/m/n/10.95 ta-tion and de-coder, the SMORE-Koopman and SMORE-LRLQ laten
t-dynamics mod-els, Lyapunov-
) (paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b_n.png> <./paper/image/f
ig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


Overfull \hbox (5.4997pt too wide) in paragraph at lines 239--248
\OT1/ppl/m/n/10.95 Here, $\OML/cmm/m/it/10.95 ^^U[]; [] ; ^^U[]$ \OT1/ppl/m/n/1
0.95 are the eigen-val-ues of $\OT1/cmr/bx/n/10.95 W[]$\OT1/ppl/m/n/10.95 . The
 loss pe-nal-izes their pos-i-tive part. Be-cause $\OML/cmm/m/it/10.95 ^^U[]\OT
1/cmr/m/n/10.95 (\OT1/cmr/bx/n/10.95 W[]\OT1/cmr/m/n/10.95 )$

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


Overfull \hbox (4.06041pt too wide) in paragraph at lines 423--434
[]\OT1/ppl/b/n/10.95 Remark \OT1/ppl/m/n/10.95 (Ex-plicit con-stants)\OT1/ppl/b
/n/10.95 . []\OT1/ppl/m/it/10.95 Since the de-coder is affine in the la-tent co
de, for each com-po-nent $\OML/cmm/m/it/10.95 D[]\OT1/cmr/m/n/10.95 (\OT1/cmr/b
x/n/10.95 x\OT1/cmr/m/n/10.95 ) =

LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.

[12]

LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 526.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.

[13]

LaTeX Warning: Reference `apdx:scheduled_sampling' on page 14 undefined on inpu
t line 626.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.

[14]

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.


LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.



Overfull \hbox (6.49188pt too wide) in paragraph at lines 748--755
[]\OT1/ppl/m/n/10.95 During train-ing, the latent-state ta-ble ($\OMS/cmsy/m/n/
10.95 Z$\OT1/ppl/m/n/10.95 ), the de-coder pa-ram-e-ters ($\OML/cmm/m/it/10.95 
^^R$\OT1/ppl/m/n/10.95 ), and the latent-dynamics
[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (paper/5_numerical_experiments.tex
Overfull \hbox (18.96936pt too wide) in paragraph at lines 13--16
\OT1/ppl/m/n/10.95 eval-u-a-tion win-dows, train-ing ob-jec-tives, eval-u-a-tio
n met-rics, checkpoint-selection and final-evaluation

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.

[18]

Package natbib Warning: Citation `li2020fourier' on page 19 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 19 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 19 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 19 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 19 undefined on in
put line 53.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.

[19]

LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.

[20]

LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 21 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 21 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 21 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 21 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 21 undefined on in
put line 240.


LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./paper/image/extrapolation_field_comparison.png>]

LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 363.


LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 381.


LaTeX Warning: Reference `tab:app_sw_mechanism_sweep' on page 24 undefined on i
nput line 384.

[24 <./paper/image/stability_robustness.png>]

LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 412.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 488.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 490.


LaTeX Warning: Reference `app:mask_results_full' on page 25 undefined on input 
line 498.

[25]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 552.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 554.

[26]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 565.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 565.


LaTeX Warning: Reference `fig:sparse_initialization_examples' on page 1 undefin
ed on input line 568.


LaTeX Warning: Float too large for page by 13.9645pt on input line 615.

[27] [28 <./paper/image/masked_sequence_wave.png> <./paper/image/masked_sequenc
e_ns.png> <./paper/image/masked_sequence_sw.png>]

LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 672.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 678.


paper/5_numerical_experiments.tex:691: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.691 \begin{table}[pos=!htbp]
                              

paper/5_numerical_experiments.tex:691: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.691 \begin{table}[pos=!htbp]
                              

paper/5_numerical_experiments.tex:691: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.691 \begin{table}[pos=!htbp]
                              

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 709.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 711.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 713.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 713.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 715.


Overfull \hbox (41.54945pt too wide) in paragraph at lines 704--723
 [][] 

LaTeX Warning: Reference `tab:ns_spatial_capacity' on page 1 undefined on input
 line 725.

[29]

LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 749.


LaTeX Warning: Reference `tab:ns_pointwise_tradeoff' on page 1 undefined on inp
ut line 753.


paper/5_numerical_experiments.tex:756: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.756 \begin{table}[pos=!htbp]
                              

paper/5_numerical_experiments.tex:756: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.756 \begin{table}[pos=!htbp]
                              

paper/5_numerical_experiments.tex:756: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.756 \begin{table}[pos=!htbp]
                              
) (paper/6_Conclusion.tex [30]
Overfull \hbox (3.246pt too wide) in paragraph at lines 21--30
\OT1/ppl/m/n/10.95 First, across the 2D Wave, 2D Navier--Stokes, and 3D Spher-i
-cal Shal-low Wa-ter bench-marks, SMORE
)
Overfull \hbox (1.64726pt too wide) in paragraph at lines 59--136
\OT1/ppl/m/n/10.95 initialization in-fer-ence, and memory-efficient spa-tial ex
-e-cu-tion within a sin-gle reduced-order mod-
[31]
No file SMORE_arxiv.bbl.
(paper/Appendix.tex [32]
Overfull \hbox (2.33626pt too wide) in paragraph at lines 7--8
\OT1/ppl/m/n/10.95 A MFN re-places the com-po-si-tional non-lin-ear-i-ties of a
 stan-dard feed-for-ward net-work with element-

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 16.


LaTeX Warning: Reference `eq:mfn-3' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-1' on page 1 undefined on input line 16.


Package natbib Warning: Citation `fathony2020multiplicative' on page 33 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 33 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 33 undefined on input 
line 35.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 37.


LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 37.


Package natbib Warning: Citation `pan2023neural' on page 33 undefined on input 
line 42.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 42.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 189.


LaTeX Warning: Reference `eq:soft_lyapunov' on page 1 undefined on input line 1
89.


LaTeX Warning: Reference `eq:soft_defect_bound' on page 1 undefined on input li
ne 189.

[33]

LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_d' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 237.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 259.


LaTeX Warning: Reference `eq:app_cyclic_zero' on page 1 undefined on input line
 266.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
266.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 282.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 299.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
04.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
09.

[34]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 347.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
348.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 349.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 350.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 352.

[35]

LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 4
29.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 571.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 572.


LaTeX Warning: Reference `apdx:mfn' on page 36 undefined on input line 577.


LaTeX Warning: Reference `apdx:film' on page 36 undefined on input line 577.


LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 612.

[36]

LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 625.


LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 633.


LaTeX Warning: Reference `eq:decoded_field_bound_method' on page 1 undefined on
 input line 635.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
636.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 649.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 660.



LaTeX Warning: Reference `assump:nearoptimal' on page 37 undefined on input lin
e 685.


LaTeX Warning: Reference `assump:representable' on page 37 undefined on input l
ine 687.


LaTeX Warning: Reference `assump:nearoptimal' on page 37 undefined on input lin
e 693.

[37]

LaTeX Warning: Reference `assump:observability' on page 38 undefined on input l
ine 700.


LaTeX Warning: Reference `eq:sparse_recovery_bound' on page 1 undefined on inpu
t line 700.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 704.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 708.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 708.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 711.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 718.


LaTeX Warning: Reference `thm:sparse_recovery' on page 1 undefined on input lin
e 718.


LaTeX Warning: Reference `eq:e_sparse_method' on page 1 undefined on input line
 718.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 727.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 750.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_bound_method' on page 1 undefine
d on input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_limsup_method' on page 1 undefin
ed on input line 766.


Package natbib Warning: Citation `bengio2015scheduled' on page 38 undefined on 
input line 773.


LaTeX Warning: Reference `fig:apdx_scheduled_sampling' on page 1 undefined on i
nput line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 38 undefined on input li
ne 775.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 778.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 790.

[38]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [39 <./paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 40 undefined on in
put line 859.

[40]

Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 41 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 41 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 1016.

[41] [42]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 1045.


paper/Appendix.tex:1052: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1052 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1052: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1052 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1052: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1052 \begin{table}[pos=!htbp]
                               

LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1124.

[43]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 1135.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 1137.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 1139.


paper/Appendix.tex:1142: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1142 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1142: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1142 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1142: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1142 \begin{table}[pos=!htbp]
                               

LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1193.


paper/Appendix.tex:1200: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1200 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1200: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1200 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1200: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1200 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1240: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1240 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1240: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1240 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1240: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1240 \begin{table}[pos=!htbp]
                               
[44] [45 <./paper/image/wave_per_frame_mse.png>] [46]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1327.


LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1329.


Overfull \hbox (5.01956pt too wide) in paragraph at lines 1327--1343
\OT1/ppl/m/n/10.95 eval-u-ate sparse initial-snapshot ob-ser-va-tions with-out 
re-train-ing. The same spa-tial mask-generation

paper/Appendix.tex:1344: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1344 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1344: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1344 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1344: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1344 \begin{table}[pos=!htbp]
                               

LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 1374.


paper/Appendix.tex:1376: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1376 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1376: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1376 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1376: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1376 \begin{table}[pos=!htbp]
                               

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.

[47])

Package natbib Warning: There were undefined citations.

[48]
(E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_bu
ild\SMORE_arxiv.aux)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `SMORE_arxiv.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stab
le-ROM]\arxiv\_build\SMORE_arxiv.pdf (48 pages, 4019888 bytes).
SyncTeX written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\_build/SMORE_arxiv.synctex.gz.
Transcript written on E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-
stable-ROM]\arxiv\_build\SMORE_arxiv.log.
Latexmk: Getting log file '_build/SMORE_arxiv.log'
Latexmk: Examining '_build/SMORE_arxiv.fls'
Latexmk: Examining '_build/SMORE_arxiv.log'
Latexmk: Missing bbl file '_build/SMORE_arxiv.bbl' in following:
 No file SMORE_arxiv.bbl.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to '_build/SMORE_arxiv.pdf'
  ===Source file '_build/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Using bibtex to make bibliography file(s).
Create bibtex _build/SMORE_arxiv
Latexmk: Found bibliography file(s):
  ./paper_cited.bib
Latexmk: Summary of warnings from last run of *latex:
Latexmk: ====Problematic refs and citations with line #s in .tex file:
  Latex failed to resolve 220 reference(s)
  Latex failed to resolve 152 citation(s)
Latexmk: Errors, so I did not complete making targets
  Citation `abdar2021review' on page 1 undefined on input line 7
  Citation `beran2017uncertainty' on page 1 undefined on input line 7
  Citation `du2021rapid' on page 1 undefined on input line 8
  Citation `zerfas2019continuous' on page 1 undefined on input line 9
  Citation `misaka2020image' on page 1 undefined on input line 9
  Citation `casas2020reduced' on page 1 undefined on input line 9
  Citation `troltzsch2024optimal' on page 1 undefined on input line 10
 And 365 more --- see log file '_build/SMORE_arxiv.log'
Collected error summary (may duplicate other messages):
  pdflatex: Command for 'pdflatex' gave return code 1
      Refer to '_build/SMORE_arxiv.log' and/or above output for details

Latexmk: Sometimes, the -f option can be used to get latexmk
  to try to force complete processing.
  But normally, you will need to correct the file(s) that caused the
  error, and then rerun latexmk.
  In some cases, it is best to clean out generated files before rerunning
  latexmk after you've corrected the files.
Reverting Windows console CPs to (in,out) = (936,65001)
[INFO] Compiling SMORE_arxiv.tex with pdflatex
[INFO] Working directory: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv

[ERROR] Compilation failed with exit code 12


==> _qa/compile-package.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder  "C:/Users/pswpe/AppData/Local/Temp/SMORE-arxiv-package-xbozlpby/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(C:/Users/pswpe/AppData/Local/Temp/SMORE-arxiv-package-xbozlpby/SMORE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def) (SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b_n.png> <./paper/image/f
ig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./paper/image/extrapolation_field_comparison.png>]

LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 363.


LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 381.


LaTeX Warning: Reference `tab:app_sw_mechanism_sweep' on page 24 undefined on i
nput line 384.



==> _qa/compile-package__shaowu_pan_s_conflicted_copy_2026-09-26_.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder  "C:/Users/pswpe/AppData/Local/Temp/SMORE-arxiv-package-xbozlpby/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(C:/Users/pswpe/AppData/Local/Temp/SMORE-arxiv-package-xbozlpby/SMORE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def) (SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b_n.png> <./paper/image/f
ig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./paper/image/extrapolation_field_comparison.png>]

LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 363.


LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 381.


LaTeX Warning: Reference `tab:app_sw_mechanism_sweep' on page 24 undefined on i
nput line 384.

[24 <./paper/image/stability_robustness.png>]

LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 412.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 488.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 490.


LaTeX Warning: Reference `app:mask_results_full' on page 25 undefined on input 
line 498.

[25]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 552.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 554.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 565.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 565.


LaTeX Warning: Reference `fig:sparse_initialization_examples' on page 1 undefin
ed on input line 568.

[26]

LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 672.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 678.

[27] [28 <./paper/image/masked_sequence_wave.png> <./paper/image/masked_sequenc
e_ns.png> <./paper/image/masked_sequence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 710.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 712.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 714.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 714.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 716.


LaTeX Warning: Reference `tab:ns_spatial_capacity' on page 1 undefined on input
 line 726.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 750.


LaTeX Warning: Reference `tab:ns_pointwise_tradeoff' on page 1 undefined on inp
ut line 754.

[29]) (paper/6_Conclusion.tex [30]) [31] (SMORE_arxiv.bbl [32] [33] [34]
[35] [36]) (paper/Appendix.tex [37]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 16.


LaTeX Warning: Reference `eq:mfn-3' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-1' on page 1 undefined on input line 16.


Package natbib Warning: Citation `fathony2020multiplicative' on page 38 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 38 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 38 undefined on input 
line 35.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 37.


LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 37.


Package natbib Warning: Citation `pan2023neural' on page 38 undefined on input 
line 42.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 42.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 189.


LaTeX Warning: Reference `eq:soft_lyapunov' on page 1 undefined on input line 1
89.


LaTeX Warning: Reference `eq:soft_defect_bound' on page 1 undefined on input li
ne 189.

[38]

LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_d' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 237.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 259.


LaTeX Warning: Reference `eq:app_cyclic_zero' on page 1 undefined on input line
 266.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
266.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 282.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 299.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
04.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
09.

[39]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 347.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
348.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 349.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 350.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 352.

[40]

LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 4
29.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 571.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 572.


LaTeX Warning: Reference `apdx:mfn' on page 41 undefined on input line 577.


LaTeX Warning: Reference `apdx:film' on page 41 undefined on input line 577.

[41]

LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 612.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 625.


LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 633.


LaTeX Warning: Reference `eq:decoded_field_bound_method' on page 1 undefined on
 input line 635.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
636.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 649.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 660.


[42]

LaTeX Warning: Reference `assump:nearoptimal' on page 43 undefined on input lin
e 685.


LaTeX Warning: Reference `assump:representable' on page 43 undefined on input l
ine 687.


LaTeX Warning: Reference `assump:nearoptimal' on page 43 undefined on input lin
e 693.


LaTeX Warning: Reference `assump:observability' on page 43 undefined on input l
ine 700.


LaTeX Warning: Reference `eq:sparse_recovery_bound' on page 1 undefined on inpu
t line 700.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 704.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 708.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 708.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 711.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 718.


LaTeX Warning: Reference `thm:sparse_recovery' on page 1 undefined on input lin
e 718.


LaTeX Warning: Reference `eq:e_sparse_method' on page 1 undefined on input line
 718.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 727.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 750.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_bound_method' on page 1 undefine
d on input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_limsup_method' on page 1 undefin
ed on input line 766.


Package natbib Warning: Citation `bengio2015scheduled' on page 43 undefined on 
input line 773.


LaTeX Warning: Reference `fig:apdx_scheduled_sampling' on page 1 undefined on i
nput line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 43 undefined on input li
ne 775.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 778.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 790.

[43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 45 undefined on in
put line 859.

[45]

Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 46 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 46 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 1016.

[46] [47]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 1045.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1124.

[48]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 1135.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 1137.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 1139.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1193.

[49] [50 <./paper/image/wave_per_frame_mse.png>]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1327.


LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1329.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 1374.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.

[51] [52])

Package natbib Warning: There were undefined citations.

(SMORE_arxiv.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `SMORE_arxiv.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on SMORE_arxiv.pdf (52 pages, 4068105 bytes).
SyncTeX written on SMORE_arxiv.synctex.gz.
Transcript written on SMORE_arxiv.log.
Latexmk: Getting log file 'SMORE_arxiv.log'
Latexmk: Examining 'SMORE_arxiv.fls'
Latexmk: Examining 'SMORE_arxiv.log'
Latexmk: Found input bbl file 'SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'SMORE_arxiv.pdf'
  ===Source file 'SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Using bibtex to make bibliography file(s).
Create bibtex SMORE_arxiv
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex SMORE_arxiv'...
Rule 'bibtex SMORE_arxiv':  Reasons for rerun
Category 'other':
  Rerun of 'bibtex SMORE_arxiv' forced or previously required:
    Reason or flag: 'Initial set up of rule'

------------
Run number 1 of rule 'bibtex SMORE_arxiv'
------------
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Database file #2: arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  SMORE_arxiv.aux
  SMORE_arxiv.out

------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder  "C:/Users/pswpe/AppData/Local/Temp/SMORE-arxiv-package-xbozlpby/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(C:/Users/pswpe/AppData/Local/Temp/SMORE-arxiv-package-xbozlpby/SMORE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def) (SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (SMORE_arxiv.out) (SMORE_arxiv.out) (paper/1_introduction.tex [1{C:/Users/
pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14]
[15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(SMORE_arxiv.bbl [32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38]
[39] [40] [41] [42] [43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])
(SMORE_arxiv.aux)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on SMORE_arxiv.pdf (52 pages, 4157114 bytes).
SyncTeX written on SMORE_arxiv.synctex.gz.
Transcript written on SMORE_arxiv.log.
Latexmk: Getting log file 'SMORE_arxiv.log'
Latexmk: Examining 'SMORE_arxiv.fls'
Latexmk: Examining 'SMORE_arxiv.log'
Latexmk: Found input bbl file 'SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: Log file says output to 'SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex SMORE_arxiv'...
Rule 'bibtex SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  SMORE_arxiv.aux

------------
Run number 2 of rule 'bibtex SMORE_arxiv'
------------
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Database file #2: arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  SMORE_arxiv.aux

------------
Run number 3 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder  "C:/Users/pswpe/AppData/Local/Temp/SMORE-arxiv-package-xbozlpby/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(C:/Users/pswpe/AppData/Local/Temp/SMORE-arxiv-package-xbozlpby/SMORE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def) (SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (SMORE_arxiv.out) (SMORE_arxiv.out) (paper/1_introduction.tex [1{C:/Users/
pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14]
[15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(SMORE_arxiv.bbl [32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38]
[39] [40] [41] [42] [43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])
(SMORE_arxiv.aux) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on SMORE_arxiv.pdf (52 pages, 4157165 bytes).
SyncTeX written on SMORE_arxiv.synctex.gz.
Transcript written on SMORE_arxiv.log.
Latexmk: Getting log file 'SMORE_arxiv.log'
Latexmk: Examining 'SMORE_arxiv.fls'
Latexmk: Examining 'SMORE_arxiv.log'
Latexmk: Found input bbl file 'SMORE_arxiv.bbl'
Latexmk: Log file says output to 'SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex SMORE_arxiv'...
Rule 'bibtex SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  SMORE_arxiv.aux

------------
Run number 3 of rule 'bibtex SMORE_arxiv'
------------
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Database file #2: arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  SMORE_arxiv.aux

------------
Run number 4 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder  "C:/Users/pswpe/AppData/Local/Temp/SMORE-arxiv-package-xbozlpby/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(C:/Users/pswpe/AppData/Local/Temp/SMORE-arxiv-package-xbozlpby/SMORE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def) (SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (SMORE_arxiv.out) (SMORE_arxiv.out) (paper/1_introduction.tex [1{C:/Users/
pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14]
[15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(SMORE_arxiv.bbl [32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38]
[39] [40] [41] [42] [43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])
(SMORE_arxiv.aux) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on SMORE_arxiv.pdf (52 pages, 4157156 bytes).
SyncTeX written on SMORE_arxiv.synctex.gz.
Transcript written on SMORE_arxiv.log.
Latexmk: Getting log file 'SMORE_arxiv.log'
Latexmk: Examining 'SMORE_arxiv.fls'
Latexmk: Examining 'SMORE_arxiv.log'
Latexmk: Found input bbl file 'SMORE_arxiv.bbl'
Latexmk: Log file says output to 'SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: All targets (SMORE_arxiv.pdf) are up-to-date

Reverting Windows console CPs to (in,out) = (936,65001)
[INFO] Compiling SMORE_arxiv.tex with pdflatex
[INFO] Working directory: C:\Users\pswpe\AppData\Local\Temp\SMORE-arxiv-package-xbozlpby

[SUCCESS] PDF generated: C:\Users\pswpe\AppData\Local\Temp\SMORE-arxiv-package-xbozlpby\SMORE_arxiv.pdf


==> _qa/compile_root_results.json <==
[
  {
    "case": "overleaf-root",
    "pass": true,
    "compiler_exit": 0,
    "latex_errors": 0,
    "first_error": null,
    "undefined_references_or_citations": false,
    "wrong_manuscript_inputs": [],
    "build_directory": "C:\\Users\\pswpe\\AppData\\Local\\Temp\\smore-overleaf-root-0ldtkzrp"
  },
  {
    "case": "standalone",
    "pass": true,
    "compiler_exit": 0,
    "latex_errors": 0,
    "first_error": null,
    "undefined_references_or_citations": false,
    "wrong_manuscript_inputs": [],
    "build_directory": "C:\\Users\\pswpe\\AppData\\Local\\Temp\\smore-standalone-d9z777ja"
  }
]

==> _qa/corresponding-author-build.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ppl.fd)
(arxiv/paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (arxiv/paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (arxiv/paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (arxiv/paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./arxiv/paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./a
rxiv/paper/image/fig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (arxiv/paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./arxiv/paper/image/extrapolation_field_comparison.png

==> _qa/corresponding-author-build__shaowu_pan_s_conflicted_copy_2026-09-27_.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ppl.fd)
(arxiv/paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (arxiv/paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (arxiv/paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (arxiv/paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./arxiv/paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./a
rxiv/paper/image/fig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (arxiv/paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./arxiv/paper/image/extrapolation_field_comparison.png>]

LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 363.


LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 381.


LaTeX Warning: Reference `tab:app_sw_mechanism_sweep' on page 24 undefined on i
nput line 384.

[24 <./arxiv/paper/image/stability_robustness.png>]

LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 412.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 488.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 490.


LaTeX Warning: Reference `app:mask_results_full' on page 25 undefined on input 
line 498.

[25]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 552.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 554.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 565.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 565.


LaTeX Warning: Reference `fig:sparse_initialization_examples' on page 1 undefin
ed on input line 568.

[26]

LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 672.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 678.

[27] [28 <./arxiv/paper/image/masked_sequence_wave.png> <./arxiv/paper/image/ma
sked_sequence_ns.png> <./arxiv/paper/image/masked_sequence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 710.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 712.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 714.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 714.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 716.


LaTeX Warning: Reference `tab:ns_spatial_capacity' on page 1 undefined on input
 line 726.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 750.


LaTeX Warning: Reference `tab:ns_pointwise_tradeoff' on page 1 undefined on inp
ut line 754.

[29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
No file SMORE_arxiv.bbl.
(arxiv/paper/Appendix.tex [32]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 16.


LaTeX Warning: Reference `eq:mfn-3' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-1' on page 1 undefined on input line 16.


Package natbib Warning: Citation `fathony2020multiplicative' on page 33 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 33 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 33 undefined on input 
line 35.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 37.


LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 37.


Package natbib Warning: Citation `pan2023neural' on page 33 undefined on input 
line 42.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 42.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 189.


LaTeX Warning: Reference `eq:soft_lyapunov' on page 1 undefined on input line 1
89.


LaTeX Warning: Reference `eq:soft_defect_bound' on page 1 undefined on input li
ne 189.

[33]

LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_d' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 237.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 259.


LaTeX Warning: Reference `eq:app_cyclic_zero' on page 1 undefined on input line
 266.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
266.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 282.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 299.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
04.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
09.

[34]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 347.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
348.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 349.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 350.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 352.

[35]

LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 4
29.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 571.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 572.


LaTeX Warning: Reference `apdx:mfn' on page 36 undefined on input line 577.


LaTeX Warning: Reference `apdx:film' on page 36 undefined on input line 577.

[36]

LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 612.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 625.


LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 633.


LaTeX Warning: Reference `eq:decoded_field_bound_method' on page 1 undefined on
 input line 635.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
636.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 649.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 660.


[37]

LaTeX Warning: Reference `assump:nearoptimal' on page 38 undefined on input lin
e 685.


LaTeX Warning: Reference `assump:representable' on page 38 undefined on input l
ine 687.


LaTeX Warning: Reference `assump:nearoptimal' on page 38 undefined on input lin
e 693.


LaTeX Warning: Reference `assump:observability' on page 38 undefined on input l
ine 700.


LaTeX Warning: Reference `eq:sparse_recovery_bound' on page 1 undefined on inpu
t line 700.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 704.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 708.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 708.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 711.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 718.


LaTeX Warning: Reference `thm:sparse_recovery' on page 1 undefined on input lin
e 718.


LaTeX Warning: Reference `eq:e_sparse_method' on page 1 undefined on input line
 718.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 727.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 750.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_bound_method' on page 1 undefine
d on input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_limsup_method' on page 1 undefin
ed on input line 766.


Package natbib Warning: Citation `bengio2015scheduled' on page 38 undefined on 
input line 773.


LaTeX Warning: Reference `fig:apdx_scheduled_sampling' on page 1 undefined on i
nput line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 38 undefined on input li
ne 775.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 778.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 790.

[38]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [39 <./arxiv/paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 40 undefined on in
put line 859.

[40]

Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 41 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 41 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 1016.

[41] [42]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 1045.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1124.

[43]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 1135.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 1137.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 1139.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1193.

[44] [45 <./arxiv/paper/image/wave_per_frame_mse.png>]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1327.


LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1329.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 1374.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.

[46] [47])

Package natbib Warning: There were undefined citations.


(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.aux
)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `SMORE_arxiv.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzr
p\SMORE_arxiv.pdf (47 pages, 4036520 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ld
tkzrp\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.log'
Latexmk: Missing bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl' in following:
 No file SMORE_arxiv.bbl.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl' for 'pdflatex'
Create bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv':  Reasons for rerun
Category 'other':
  Rerun of 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv' forced or previously required:
    Reason or flag: 'Initial set up of rule'

------------
Run number 1 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: arxiv/paper_cited.bib
Database file #2: arxiv/arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.aux
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.out

------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.out
)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.out
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ppl.fd)
(arxiv/paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]) (arxiv/paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.

) (arxiv/paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.

[4]

Package natbib Warning: Citation `lee2021deep' on page 5 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 5 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 5 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 5 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 5 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 5 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 5 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 5 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 5 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 5 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 5 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 5 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 5 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 5 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 5 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 5 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 5 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 5 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 5 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 5 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 5 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 5 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 5 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 5 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 5 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 5 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 5 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 5 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 5 undefined on input l
ine 51.

) (arxiv/paper/4_method.tex

Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.

[5] [6 <./arxiv/paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./a
rxiv/paper/image/fig1c_n.png>]

Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.

[8] [9] [10] [11] [12]

Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.

[13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$)
(arxiv/paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.

[18]

Package natbib Warning: Citation `li2020fourier' on page 19 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 19 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 19 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 19 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 19 undefined on in
put line 53.

[19] [20]

Package natbib Warning: Citation `li2020fourier' on page 21 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 21 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 21 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 21 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 21 undefined on in
put line 240.

[21] [22] [23 <./arxiv/paper/image/extrapolation_field_comparison.png>]
[24 <./arxiv/paper/image/stability_robustness.png>] [25] [26] [27] [28 <./arxiv
/paper/image/masked_sequence_wave.png> <./arxiv/paper/image/masked_sequence_ns.
png> <./arxiv/paper/image/masked_sequence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 710.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 712.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 714.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 714.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 716.

[29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (arxiv/paper/Appendix.tex [37]

Package natbib Warning: Citation `fathony2020multiplicative' on page 38 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 38 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 38 undefined on input 
line 35.


Package natbib Warning: Citation `pan2023neural' on page 38 undefined on input 
line 42.

[38] [39] [40] [41] [42] [43]

Package natbib Warning: Citation `bengio2015scheduled' on page 44 undefined on 
input line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 44 undefined on input li
ne 775.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./arxiv/paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 45 undefined on in
put line 859.

[45]

Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 46 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 46 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 1016.

[46] [47] [48] [49] [50 <./arxiv/paper/image/wave_per_frame_mse.png>] [51]
[52])

Package natbib Warning: There were undefined citations.


(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)
pdfTeX warning (dest): name{figure.caption.12} has been referenced but does not
 exist, replaced by a fixed one


pdfTeX warning (dest): name{table.caption.16} has been referenced but does not 
exist, replaced by a fixed one


pdfTeX warning (dest): name{figure.caption.15} has been referenced but does not
 exist, replaced by a fixed one


pdfTeX warning (dest): name{table.caption.13} has been referenced but does not 
exist, replaced by a fixed one

<C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cm
bx10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfo
nts/cm/cmbx8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/publ
ic/amsfonts/cm/cmex10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/t
ype1/public/amsfonts/cmextra/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/M
iKTeX/fonts/type1/public/amsfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/P
rograms/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData
/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe
/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Use
rs/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.p
fb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm
/cmr10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/ams
fonts/cm/cmr6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/pub
lic/amsfonts/cm/cmr7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/ty
pe1/public/amsfonts/cm/cmr8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/f
onts/type1/public/amsfonts/cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs
/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/
Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswp
e/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb>
<C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pf
b><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/upl
r8a.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/
uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzr
p\SMORE_arxiv.pdf (52 pages, 4128370 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ld
tkzrp\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.aux

------------
Run number 2 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: arxiv/paper_cited.bib
Database file #2: arxiv/arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.aux

------------
Run number 3 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.out
)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.out
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ppl.fd)
(arxiv/paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/ma
p/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvi
ps/base/8r.enc}] [2]) (arxiv/paper/2_problem_description.tex [3])
(arxiv/paper/3_related_work.tex) (arxiv/paper/4_method.tex [4] [5] [6 <./arxiv/
paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./arxiv/paper/image
/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$)
(arxiv/paper/5_numerical_experiments.tex [18] [19] [20] [21] [22] [23 <./arxiv/
paper/image/extrapolation_field_comparison.png>] [24 <./arxiv/paper/image/stabi
lity_robustness.png>] [25] [26] [27] [28 <./arxiv/paper/image/masked_sequence_w
ave.png> <./arxiv/paper/image/masked_sequence_ns.png> <./arxiv/paper/image/mask
ed_sequence_sw.png>] [29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (arxiv/paper/Appendix.tex [37] [38] [39] [40]
[41] [42] [43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./arxiv/paper/image/scheduled_sampling.png>]
[45] [46] [47] [48] [49] [50 <./arxiv/paper/image/wave_per_frame_mse.png>]
[51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.aux
)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzr
p\SMORE_arxiv.pdf (52 pages, 4158061 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ld
tkzrp\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.aux

------------
Run number 3 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: arxiv/paper_cited.bib
Database file #2: arxiv/arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.aux

------------
Run number 4 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.out
)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.out
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ppl.fd)
(arxiv/paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/ma
p/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvi
ps/base/8r.enc}] [2]) (arxiv/paper/2_problem_description.tex [3])
(arxiv/paper/3_related_work.tex) (arxiv/paper/4_method.tex [4] [5] [6 <./arxiv/
paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./arxiv/paper/image
/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$)
(arxiv/paper/5_numerical_experiments.tex [18] [19] [20] [21] [22] [23 <./arxiv/
paper/image/extrapolation_field_comparison.png>] [24 <./arxiv/paper/image/stabi
lity_robustness.png>] [25] [26] [27] [28 <./arxiv/paper/image/masked_sequence_w
ave.png> <./arxiv/paper/image/masked_sequence_ns.png> <./arxiv/paper/image/mask
ed_sequence_sw.png>] [29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (arxiv/paper/Appendix.tex [37] [38] [39] [40]
[41] [42] [43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./arxiv/paper/image/scheduled_sampling.png>]
[45] [46] [47] [48] [49] [50 <./arxiv/paper/image/wave_per_frame_mse.png>]
[51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp\SMORE_arxiv.aux
) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzr
p\SMORE_arxiv.pdf (52 pages, 4158049 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ldtkzrp/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-0ld
tkzrp\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl'
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: All targets (C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-0ldtkzrp/SMORE_arxiv.pdf) are up-to-date

Reverting Windows console CPs to (in,out) = (936,65001)
[INFO] Compiling SMORE_arxiv.tex with pdflatex
[INFO] Working directory: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]

[SUCCESS] PDF generated: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\SMORE_arxiv.pdf

REGRESSION RESULT: {
  "case": "overleaf-root",
  "pass": true,
  "compiler_exit": 0,
  "latex_errors": 0,
  "first_error": null,
  "undefined_references_or_citations": false,
  "wrong_manuscript_inputs": [],
  "build_directory": "C:\\Users\\pswpe\\AppData\\Local\\Temp\\smore-overleaf-root-0ldtkzrp"
}
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (SMORE_arxiv.out) (SMORE_arxiv.out)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ppl.fd)
(paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b_n.png> <./paper/image/f
ig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./paper/image/extrapolation_field_comparison.png>]

LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 363.


LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 381.


LaTeX Warning: Reference `tab:app_sw_mechanism_sweep' on page 24 undefined on i
nput line 384.

[24 <./paper/image/stability_robustness.png>]

LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 412.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 488.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 490.


LaTeX Warning: Reference `app:mask_results_full' on page 25 undefined on input 
line 498.

[25]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 552.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 554.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 565.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 565.


LaTeX Warning: Reference `fig:sparse_initialization_examples' on page 1 undefin
ed on input line 568.

[26]

LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 672.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 678.

[27] [28 <./paper/image/masked_sequence_wave.png> <./paper/image/masked_sequenc
e_ns.png> <./paper/image/masked_sequence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 710.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 712.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 714.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 714.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 716.


LaTeX Warning: Reference `tab:ns_spatial_capacity' on page 1 undefined on input
 line 726.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 750.


LaTeX Warning: Reference `tab:ns_pointwise_tradeoff' on page 1 undefined on inp
ut line 754.

[29]) (paper/6_Conclusion.tex [30]) [31] (SMORE_arxiv.bbl [32] [33] [34]
[35] [36]) (paper/Appendix.tex [37]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 16.


LaTeX Warning: Reference `eq:mfn-3' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-1' on page 1 undefined on input line 16.


Package natbib Warning: Citation `fathony2020multiplicative' on page 38 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 38 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 38 undefined on input 
line 35.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 37.


LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 37.


Package natbib Warning: Citation `pan2023neural' on page 38 undefined on input 
line 42.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 42.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 189.


LaTeX Warning: Reference `eq:soft_lyapunov' on page 1 undefined on input line 1
89.


LaTeX Warning: Reference `eq:soft_defect_bound' on page 1 undefined on input li
ne 189.

[38]

LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_d' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 237.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 259.


LaTeX Warning: Reference `eq:app_cyclic_zero' on page 1 undefined on input line
 266.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
266.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 282.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 299.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
04.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
09.

[39]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 347.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
348.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 349.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 350.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 352.

[40]

LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 4
29.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 571.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 572.


LaTeX Warning: Reference `apdx:mfn' on page 41 undefined on input line 577.


LaTeX Warning: Reference `apdx:film' on page 41 undefined on input line 577.

[41]

LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 612.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 625.


LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 633.


LaTeX Warning: Reference `eq:decoded_field_bound_method' on page 1 undefined on
 input line 635.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
636.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 649.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 660.


[42]

LaTeX Warning: Reference `assump:nearoptimal' on page 43 undefined on input lin
e 685.


LaTeX Warning: Reference `assump:representable' on page 43 undefined on input l
ine 687.


LaTeX Warning: Reference `assump:nearoptimal' on page 43 undefined on input lin
e 693.


LaTeX Warning: Reference `assump:observability' on page 43 undefined on input l
ine 700.


LaTeX Warning: Reference `eq:sparse_recovery_bound' on page 1 undefined on inpu
t line 700.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 704.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 708.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 708.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 711.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 718.


LaTeX Warning: Reference `thm:sparse_recovery' on page 1 undefined on input lin
e 718.


LaTeX Warning: Reference `eq:e_sparse_method' on page 1 undefined on input line
 718.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 727.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 750.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_bound_method' on page 1 undefine
d on input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_limsup_method' on page 1 undefin
ed on input line 766.


Package natbib Warning: Citation `bengio2015scheduled' on page 43 undefined on 
input line 773.


LaTeX Warning: Reference `fig:apdx_scheduled_sampling' on page 1 undefined on i
nput line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 43 undefined on input li
ne 775.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 778.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 790.

[43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 45 undefined on in
put line 859.

[45]

Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 46 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 46 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 1016.

[46] [47]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 1045.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1124.

[48]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 1135.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 1137.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 1139.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1193.

[49] [50 <./paper/image/wave_per_frame_mse.png>]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1327.


LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1329.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 1374.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.

[51] [52])

Package natbib Warning: There were undefined citations.

(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\S
MORE_arxiv.pdf (52 pages, 4092160 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777
ja\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.log'
Latexmk: Found input bbl file 'SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.bbl' for 'pdflatex'
Create bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv':  Reasons for rerun
Category 'other':
  Rerun of 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv' forced or previously required:
    Reason or flag: 'Initial set up of rule'

------------
Run number 1 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Database file #2: arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.aux
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.bbl
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.out

------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.out)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.out)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ppl.fd)
(paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdft
ex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/bas
e/8r.enc}] [2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex
) (paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig
1b_n.png> <./paper/image/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14]
[15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38] [39] [40] [41] [42]
[43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.aux)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\S
MORE_arxiv.pdf (52 pages, 4158010 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777
ja\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.aux

------------
Run number 2 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Database file #2: arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.aux

------------
Run number 3 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.out)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.out)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ppl.fd)
(paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdft
ex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/bas
e/8r.enc}] [2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex
) (paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig
1b_n.png> <./paper/image/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14]
[15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38] [39] [40] [41] [42]
[43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.aux) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\S
MORE_arxiv.pdf (52 pages, 4158061 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777
ja\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.bbl'
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.aux

------------
Run number 3 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Database file #2: arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.aux

------------
Run number 4 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.out)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.out)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ppl.fd)
(paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdft
ex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/bas
e/8r.enc}] [2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex
) (paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig
1b_n.png> <./paper/image/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14]
[15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38] [39] [40] [41] [42]
[43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\SMORE_arxiv.aux) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja\S
MORE_arxiv.pdf (52 pages, 4158049 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777ja/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-d9z777
ja\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.bbl'
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: All targets (C:/Users/pswpe/AppData/Local/Temp/smore-standalone-d9z777ja/SMORE_arxiv.pdf) are up-to-date

Reverting Windows console CPs to (in,out) = (936,65001)
[INFO] Compiling SMORE_arxiv.tex with pdflatex
[INFO] Working directory: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv

[SUCCESS] PDF generated: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\SMORE_arxiv.pdf

REGRESSION RESULT: {
  "case": "standalone",
  "pass": true,
  "compiler_exit": 0,
  "latex_errors": 0,
  "first_error": null,
  "undefined_references_or_citations": false,
  "wrong_manuscript_inputs": [],
  "build_directory": "C:\\Users\\pswpe\\AppData\\Local\\Temp\\smore-standalone-d9z777ja"
}


==> _qa/corresponding_author_before.json <==
{
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\1_introduction.tex": "ce3ba5cb55797b56cf4dbcf4065499d9966dc3e4094b6cbcf8ac0fd979faf3c2",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\2_problem_description.tex": "2e568fe92716170893e541316ba7146145bb42a55a6aed3464b2ab2ebb1642a0",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\3_related_work.tex": "72959f0326a5d09e52a30c2db83f29013fbdc07cb201e353c31968f00abc9078",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\4_method.tex": "86e4e47da86f0c9ac6ee2474595daad003b6f3c09515411360a3d013735db717",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\5_numerical_experiments.tex": "ef0fad4b16613a7f2c060324abdc25e14b33f12da8bd6940fb8a2b84c2899e1b",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\6_Conclusion.tex": "614b4e3d3ff15b0d29e2ba9eec335b355a35fc254654a7c14ea17fa0c9bcfdde",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\Appendix.tex": "fa16593d1460ef659f369e0456865167ec3f2365184fcb8284f247a2a44ac913",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\image\\extrapolation_field_comparison.png": "04ed74012165a160234a7d23ee4dd5cbd89a62314d37a7019843ce6ae9789ad2",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\image\\fig1a.png": "d724cd5faef81c8b7ffe9ae7920c1c99d3d011424dae38d336284d0d6f2c151c",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\image\\fig1a_n.png": "bd1fe2a1c4a1e679212eb08ff51709fc733343a754e70e2cf5b7ac56c5aa17e6",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\image\\fig1b_n.png": "8ac577bc96eaee627e4109f617baf7f523c3a3d1db723a58c6e29a56fae67521",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\image\\fig1c_n.png": "69b8a7bb63d2fcd06e3bfc95cba6780e1637ffaf8f152e2f38bcc4f218fc48e7",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\image\\masked_sequence_ns.png": "74389cedbbcd6e595257459ad757de5c1d55aceaeb9386f97d099c6b9e7dbdf9",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\image\\masked_sequence_sw.png": "f1d79a8374f2873a91c30b9b7ae1d4bc24c2379f8ecacf1af046264d6c53c637",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\image\\masked_sequence_wave.png": "998f41407d476a25e4067376f215b66c60a22c2e028d181fbb5ab6a2a2482df3",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\image\\scheduled_sampling.png": "488c8ffbca224f3eed2ddf8bf1353a9029754cba33a616f4b0ed047e4311e222",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\image\\stability_robustness.png": "bdaf0ac555ee83bee3a39f3602b1cebecc700f7460c6e3936f0b32964425250e",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper\\image\\wave_per_frame_mse.png": "356a1dbde6a2871671bd986be4c65771358cf0aadcb5a1ccbebf8ac265b9ba86",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\arxiv_missing_refs.bib": "b5067abec8df70fc16d6e81f2d64cabc429dd2427c1aad0337281586f1127554",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\paper_cited.bib": "66c26809d1296a59ea555455ad365bb3bd6e9f48d4ab28c51e7dad8b36a96f65",
  "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\MAIN_CMANE.tex": "09e8cae71954534eb7d6c94b82014ca494c5d0d16319e6bc4cf4714cc95a8789"
}

==> _qa/corresponding_author_verified.json <==
{
  "author": "Shaowu Pan",
  "email": "pans2@rpi.edu",
  "protected_files_unchanged": 21,
  "archive": "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\SMORE_arxiv_source.zip",
  "archive_files": 22,
  "sha256": "cc29bfa5c891ad3cc804a92b7955e3583b9fab91dd20d2c9a31cfad597310b5d",
  "pdf": "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\arxiv\\SMORE_arxiv.pdf",
  "pages": 52,
  "visual_first_page": "PASS",
  "compile_results": [
    {
      "case": "overleaf-root",
      "pass": true,
      "compiler_exit": 0,
      "latex_errors": 0,
      "first_error": null,
      "undefined_references_or_citations": false,
      "wrong_manuscript_inputs": [],
      "build_directory": "C:\\Users\\pswpe\\AppData\\Local\\Temp\\smore-overleaf-root-0ldtkzrp"
    },
    {
      "case": "standalone",
      "pass": true,
      "compiler_exit": 0,
      "latex_errors": 0,
      "first_error": null,
      "undefined_references_or_citations": false,
      "wrong_manuscript_inputs": [],
      "build_directory": "C:\\Users\\pswpe\\AppData\\Local\\Temp\\smore-standalone-d9z777ja"
    }
  ]
}

==> _qa/external_changes.json <==
[
  {
    "path": "paper_cited.bib",
    "sha256_at_task_start": "66c26809d1296a59ea555455ad365bb3bd6e9f48d4ab28c51e7dad8b36a96f65",
    "sha256_now": "f74e3c78a0760145fab5a8dc548cc7ad7648b53d7bbb630fa8c6bebc80a02bef",
    "mtime": 1790474343.0,
    "note": "External modification detected; this task did not write the original file."
  },
  {
    "path": "arxiv\\arxiv.tex",
    "sha256_at_task_start": "0eafe91ee8a03138004bca9e9d0dc6f28aaff7386ddb8b1c53c94e7f23b4d70d",
    "sha256_now": "5ea189d08bf5305c83339d10e3665dd05e7bed2fa28cf71f45f7b535e76be4fe",
    "mtime": 1790474345.0,
    "note": "External modification detected; this task did not write the original file."
  }
]

==> _qa/final_artifacts.json <==
{
  "pages": 52,
  "isolated_package_pdf_text_matches": true,
  "isolated_build_clean": true,
  "embedded_fonts": 22,
  "pdf_sha256": "f0a5e49d897d470a01590b79b39a13e882132fd682a0c4162ed946da06d3badd",
  "zip_sha256": "f843ec5f0db819bd8ae4d126e39e12f004855db081240caa821625076b8702f8"
}

==> _qa/main-before-corresponding-author.txt <==
% !TEX program = pdflatex
% [ADAPTED: article layout from arxiv.tex; manuscript content from MAIN_CMANE.tex.]
\documentclass[onecolumn,11pt]{article}
\usepackage[top=1in,bottom=1in,left=1in,right=1in]{geometry}
\setlength\parindent{0.25in}
\setlength{\columnsep}{.25in}
\setlength{\parskip}{0pt}
\usepackage{palatino}
% [ADAPTED: line-breaking support for the reference font and margins.]
\usepackage{microtype}
\setlength{\emergencystretch}{2em}
\usepackage{amsmath,amsfonts,amscd,amssymb}
\usepackage{graphicx}
% Resolve the arXiv copy from either the Overleaf project root or this folder.
\usepackage{import}
\newcommand{\smorebasedir}{}
\IfFileExists{arxiv/SMORE_arxiv.tex}{\renewcommand{\smorebasedir}{arxiv/}}{}
\usepackage{xcolor}
\usepackage{url}
\usepackage{setspace}
\usepackage[numbers,sort&compress]{natbib}
\usepackage[bottom,flushmargin,hang,multiple]{footmisc}
% [ADAPTED: packages needed by the unchanged SMORE sections.]
\usepackage{placeins}
\usepackage{multirow}
\usepackage{tabularx}
\usepackage{booktabs}
\usepackage{caption}
\usepackage{subcaption}
% [ADAPTED: compact captions keep the original figure sizes within the page.]
\captionsetup{font=small}
\usepackage{rotating}
\usepackage{bm}
\usepackage{makecell}
\usepackage{amsthm}
\usepackage{algorithm}
\usepackage{algpseudocodex}
\usepackage{mathtools}
\usepackage{float}
\usepackage{flafter}
\usepackage{enumitem}
\usepackage[hidelinks]{hyperref}
\usepackage{cleveref}

\makeatletter
\newenvironment{breakablealgorithm}
  {%
   \par\noindent
   \refstepcounter{algorithm}%
   \hrule height .8pt depth 0pt
   \kern 2pt
   \renewcommand{\caption}[2][\relax]{%
     {\raggedright\textbf{\fname@algorithm~\thealgorithm.} ##2\par}%
     \ifx\relax##1\relax
       \addcontentsline{loa}{algorithm}{\protect\numberline{\thealgorithm}##2}%
     \else
       \addcontentsline{loa}{algorithm}{\protect\numberline{\thealgorithm}##1}%
     \fi
     \kern 2pt\hrule\kern 2pt
   }%
  }
  {%
   \kern 2pt\hrule
   \par
  }
\makeatother

\newtheorem{theorem}{Theorem}
\newtheorem{lemma}[theorem]{Lemma}
\newtheorem*{remark}{Remark}
\crefname{theorem}{theorem}{theorems}
\Crefname{theorem}{Theorem}{Theorems}
\crefname{lemma}{lemma}{lemmas}
\Crefname{lemma}{Lemma}{Lemmas}

\newcommand{\SPB}[1]{{\color{blue}#1}}
\newcommand{\defn}[1]{\textbf{#1}}
\newcommand{\rw}[1]{{\color{red}{#1}}}
\newcommand{\assign}[1]{{\color{blue}{Assigned to #1}}}
\newcommand{\shaowu}[2][]{\note[#1]{shaowu}{yellow!40}{#2}}
\newcommand*\iftodonotes{\@ifundefined{@todonotes@disabled}{\expandafter\@secondoftwo}{\if@todonotes@disabled\expandafter\@secondoftwo\else\expandafter\@firstoftwo\fi}}
\newcommand{\noindentaftertodo}{\iftodonotes{\noindent}{}\ignorespaces}
\newcommand{\fixme}[2][]{{\todo[color=yellow,size=\scriptsize,fancyline,caption={},#1]{#2}}}
\newcommand{\note}[4][]{{\todo[author=#2,color=#3,size=\scriptsize,fancyline,caption={},#1]{#4}}}
\newcommand{\notewho}[3][]{\note[#1]{#2}{blue!40}{#3}}
\newcommand{\response}[1]
{\vspace{3pt}\hrule\vspace{3pt}\textbf{#1:}}

\DeclareMathOperator*{\argmin}{\arg\!\min}

\algnewcommand\Inputs{\item[\textbf{Inputs:}]}
\algnewcommand\Initialize{\item[\textbf{Initialize:}]}

\crefname{figure}{Fig.}{Figs.}
\Crefname{figure}{Fig.}{Figs.}
\crefname{equation}{Eq.}{Eqs.}
\Crefname{equation}{Eq.}{Eqs.}

\title{\vspace{-.55in}{\fontsize{16}{18}\selectfont\textbf{SMORE: Stability-Promoting Mesh-Agnostic Model Reduction for Time-Dependent PDEs}}\vspace{-.15in}}
\author{\normalsize{Yangyuan Li, Weichao Li, Shaowu Pan}\\
\footnotesize{Department of Mechanical, Aerospace and Nuclear Engineering,}\\
\footnotesize{Rensselaer Polytechnic Institute}\\
\footnotesize{110 8th Street, Troy, NY 12180, USA\vspace{-.2in}}}
% Original author metadata: Yangyuan Li, ORCID 0009-0005-0118-5689.
\date{}

\begin{document}
\maketitle
\vspace{-.2in}
\begin{abstract}
High-fidelity simulations of time-dependent partial differential equations (PDE) are computationally expensive, motivating data-driven reduced-order surrogates for many-query tasks such as uncertainty quantification, design optimization, data assimilation, and optimal control. However, existing surrogate models often exhibit poor temporal stability, which can lead to unstable rollouts and exploding gradients during backpropagation, especially in multistep long-horizon forecasting. To address this, we propose SMORE, a mesh-agnostic framework for model order reduction of time-dependent PDEs. Its latent dynamics are trained with Lyapunov-guided stability regularization, which promotes stable long-horizon rollouts. We provide theoretical guarantees under the stated structural assumptions. Beyond forecasting PDE evolution, the learned latent dynamics, which are interpretable and linear or linear-quadratic, could bring benefits for downstream tasks such as data assimilation and optimal control. Moreover, our framework is capable of predicting continuous PDE solution fields from sparse measurements of the initial condition. We evaluate SMORE on a range of problems, including wave propagation, the Navier–Stokes equations, and the shallow water equations. Our results shows it improves long-horizon rollout generalization and empirical robustness, and achieves competitive accuracy at comparable parameter budgets, relative to competitive baselines including DINo, FNO, CNO, and Transolver.
% We propose a novel mesh-agnostic learning framework for model order reduction of time-dependent partial differential equations (PDE) with stability-promoting latent dynamics.
% We aim not only to model the evolution of PDE solutions but also to learn interpretable linear or linear-quadratic latent dynamics suitable for downstream tasks such as data assimilation and optimal control.
% One of the major challenges among existing methods is the lack of temporal stability, which can lead to unstable rollouts and exploding gradients during backpropagation, especially when multistep long-horizon forecasting is of interest.
% To address these challenges, we introduce Lyapunov-guided
% stability regularization for Koopman-inspired linear and
% linear-quadratic dynamics. This approach promotes sufficient
% stability conditions through soft penalties, with theoretical
% guarantees conditional on the stated structural assumptions.
% Moreover, our framework is capable of predicting continuous PDE solution fields from sparse measurements of the initial condition.
% We demonstrate that these advances can improve long-horizon rollout generalization, enhance empirical robustness, and achieve competitive accuracy at comparable parameter budgets for a wide range of problems (e.g., wave propagation, Navier--Stokes, shallow water equations).
\par\medskip
\noindent\emph{Keywords--} reduced-order modeling, stability regularization, partial differential equation
\end{abstract}

% Journal highlights retained for provenance:
% \begin{highlights}
% \item  Stability-promoting, mesh-agnostic reduced-order modeling for time-dependent PDEs
% \item Linear and low-rank linear-quadratic latent dynamics\
% \item Lyapunov-guided regularization promotes stable latent evolution and training robustness
% \item Competitive accuracy with DINo, FNO, CNO, and Transolver at matched parameters
% \item Sparse observation inference and pointwise decoding for memory efficiency
% % \item We propose a family of stability-promoting mesh-agnostic model reduction for time-dependent PDEs with linear (SMORE-Koopman) and linear-quadratic latent dynamics with sparse parameterization (SMORE-LRSQ).
% % \item We design a dynamics-informed regularization to stabilize long-term prediction with improved generlization.
% % \item Our model achieves competitive accuracy while maintaining the total parameter count comparable to those of Fourier Neural Operator, Convolutional Neural Operator, and Transolver. 
% % \item Our model supports prediction with only sparse observations, and uses pointwise decoding to increase spatial capacity under GPU-memory constraints.
% \end{highlights}

\import{\smorebasedir}{paper/1_introduction}
\import{\smorebasedir}{paper/2_problem_description}
\import{\smorebasedir}{paper/3_related_work}
\import{\smorebasedir}{paper/4_method}
\import{\smorebasedir}{paper/5_numerical_experiments}
\import{\smorebasedir}{paper/6_Conclusion}

\section*{Acknowledgement}
This work is supported by the National Science Foundation (NSF) under Award No. 2616260. Shaowu Pan acknowledges support from the Google Research Scholar Program. This research used resources of the National Energy Research Scientific Computing Center (NERSC), a U.S. Department of Energy Office of Science User Facility supported by the Office of Science under Contract No. DE-AC02-05CH11231, through NERSC Award DDR-ERCAP0035696. Computational resources were also provided by the Alpha HPC cluster operated by the Empire AI Consortium, Inc., with support from Empire State Development (State of New York), the Simons Foundation, and the Secunda Family Foundation. This work further used Purdue Anvil, Texas A\&M University FASTER, and Texas A\&M University ACES through allocations PHY240112 and MCH260003 from the Advanced Cyberinfrastructure Coordination Ecosystem: Services \& Support (ACCESS) program, which is supported by U.S. National Science Foundation Grants Nos. 2138259, 2138286, 2138307, 2137603, and 2138296. Additional computing hardware support was provided by the NVIDIA Academic Grant Program. This research used resources of the Oak Ridge Leadership Computing Facility at the Oak Ridge National Laboratory, which is supported by the Office of Science of the U.S. Department of Energy under Contract No. DE-AC05-00OR22725. 
The authors also thank Mr. Jake Herman for his numerical experiments with the Koopman operator.

\bibliographystyle{unsrt}
\bibliography{\smorebasedir paper_cited,\smorebasedir arxiv_missing_refs}

\appendix
\import{\smorebasedir}{paper/Appendix}

\end{document}


==> _qa/main-before-root-fix.txt <==
% !TEX program = pdflatex
% [ADAPTED: article layout from arxiv.tex; manuscript content from MAIN_CMANE.tex.]
\documentclass[onecolumn,11pt]{article}
\usepackage[top=1in,bottom=1in,left=1in,right=1in]{geometry}
\setlength\parindent{0.25in}
\setlength{\columnsep}{.25in}
\setlength{\parskip}{0pt}
\usepackage{palatino}
% [ADAPTED: line-breaking support for the reference font and margins.]
\usepackage{microtype}
\setlength{\emergencystretch}{2em}
\usepackage{amsmath,amsfonts,amscd,amssymb}
\usepackage{graphicx}
\usepackage{xcolor}
\usepackage{url}
\usepackage{setspace}
\usepackage[numbers,sort&compress]{natbib}
\usepackage[bottom,flushmargin,hang,multiple]{footmisc}
% [ADAPTED: packages needed by the unchanged SMORE sections.]
\usepackage{placeins}
\usepackage{multirow}
\usepackage{tabularx}
\usepackage{booktabs}
\usepackage{caption}
\usepackage{subcaption}
% [ADAPTED: compact captions keep the original figure sizes within the page.]
\captionsetup{font=small}
\usepackage{rotating}
\usepackage{bm}
\usepackage{makecell}
\usepackage{amsthm}
\usepackage{algorithm}
\usepackage{algpseudocodex}
\usepackage{mathtools}
\usepackage{float}
\usepackage{flafter}
\usepackage{enumitem}
\usepackage[hidelinks]{hyperref}
\usepackage{cleveref}

\makeatletter
\newenvironment{breakablealgorithm}
  {%
   \par\noindent
   \refstepcounter{algorithm}%
   \hrule height .8pt depth 0pt
   \kern 2pt
   \renewcommand{\caption}[2][\relax]{%
     {\raggedright\textbf{\fname@algorithm~\thealgorithm.} ##2\par}%
     \ifx\relax##1\relax
       \addcontentsline{loa}{algorithm}{\protect\numberline{\thealgorithm}##2}%
     \else
       \addcontentsline{loa}{algorithm}{\protect\numberline{\thealgorithm}##1}%
     \fi
     \kern 2pt\hrule\kern 2pt
   }%
  }
  {%
   \kern 2pt\hrule
   \par
  }
\makeatother

\newtheorem{theorem}{Theorem}
\newtheorem{lemma}[theorem]{Lemma}
\newtheorem*{remark}{Remark}
\crefname{theorem}{theorem}{theorems}
\Crefname{theorem}{Theorem}{Theorems}
\crefname{lemma}{lemma}{lemmas}
\Crefname{lemma}{Lemma}{Lemmas}

\newcommand{\SPB}[1]{{\color{blue}#1}}
\newcommand{\defn}[1]{\textbf{#1}}
\newcommand{\rw}[1]{{\color{red}{#1}}}
\newcommand{\assign}[1]{{\color{blue}{Assigned to #1}}}
\newcommand{\shaowu}[2][]{\note[#1]{shaowu}{yellow!40}{#2}}
\newcommand*\iftodonotes{\@ifundefined{@todonotes@disabled}{\expandafter\@secondoftwo}{\if@todonotes@disabled\expandafter\@secondoftwo\else\expandafter\@firstoftwo\fi}}
\newcommand{\noindentaftertodo}{\iftodonotes{\noindent}{}\ignorespaces}
\newcommand{\fixme}[2][]{{\todo[color=yellow,size=\scriptsize,fancyline,caption={},#1]{#2}}}
\newcommand{\note}[4][]{{\todo[author=#2,color=#3,size=\scriptsize,fancyline,caption={},#1]{#4}}}
\newcommand{\notewho}[3][]{\note[#1]{#2}{blue!40}{#3}}
\newcommand{\response}[1]
{\vspace{3pt}\hrule\vspace{3pt}\textbf{#1:}}

\DeclareMathOperator*{\argmin}{\arg\!\min}

\algnewcommand\Inputs{\item[\textbf{Inputs:}]}
\algnewcommand\Initialize{\item[\textbf{Initialize:}]}

\crefname{figure}{Fig.}{Figs.}
\Crefname{figure}{Fig.}{Figs.}
\crefname{equation}{Eq.}{Eqs.}
\Crefname{equation}{Eq.}{Eqs.}

\title{\vspace{-.55in}{\fontsize{16}{18}\selectfont\textbf{SMORE: Stability-Promoting Mesh-Agnostic Model Reduction for Time-Dependent PDEs}}\vspace{-.15in}}
\author{\normalsize{Yangyuan Li, Weichao Li, Shaowu Pan}\\
\footnotesize{Department of Mechanical, Aerospace and Nuclear Engineering,}\\
\footnotesize{Rensselaer Polytechnic Institute}\\
\footnotesize{110 8th Street, Troy, NY 12180, USA\vspace{-.2in}}}
% Original author metadata: Yangyuan Li, ORCID 0009-0005-0118-5689.
\date{}

\begin{document}
\maketitle
\vspace{-.2in}
\begin{abstract}
High-fidelity simulations of time-dependent partial differential equations (PDE) are computationally expensive, motivating data-driven reduced-order surrogates for many-query tasks such as uncertainty quantification, design optimization, data assimilation, and optimal control. However, existing surrogate models often exhibit poor temporal stability, which can lead to unstable rollouts and exploding gradients during backpropagation, especially in multistep long-horizon forecasting. To address this, we propose SMORE, a mesh-agnostic framework for model order reduction of time-dependent PDEs. Its latent dynamics are trained with Lyapunov-guided stability regularization, which promotes stable long-horizon rollouts. We provide theoretical guarantees under the stated structural assumptions. Beyond forecasting PDE evolution, the learned latent dynamics, which are interpretable and linear or linear-quadratic, could bring benefits for downstream tasks such as data assimilation and optimal control. Moreover, our framework is capable of predicting continuous PDE solution fields from sparse measurements of the initial condition. We evaluate SMORE on a range of problems, including wave propagation, the Navier–Stokes equations, and the shallow water equations. Our results shows it improves long-horizon rollout generalization and empirical robustness, and achieves competitive accuracy at comparable parameter budgets, relative to competitive baselines including DINo, FNO, CNO, and Transolver.
% We propose a novel mesh-agnostic learning framework for model order reduction of time-dependent partial differential equations (PDE) with stability-promoting latent dynamics.
% We aim not only to model the evolution of PDE solutions but also to learn interpretable linear or linear-quadratic latent dynamics suitable for downstream tasks such as data assimilation and optimal control.
% One of the major challenges among existing methods is the lack of temporal stability, which can lead to unstable rollouts and exploding gradients during backpropagation, especially when multistep long-horizon forecasting is of interest.
% To address these challenges, we introduce Lyapunov-guided
% stability regularization for Koopman-inspired linear and
% linear-quadratic dynamics. This approach promotes sufficient
% stability conditions through soft penalties, with theoretical
% guarantees conditional on the stated structural assumptions.
% Moreover, our framework is capable of predicting continuous PDE solution fields from sparse measurements of the initial condition.
% We demonstrate that these advances can improve long-horizon rollout generalization, enhance empirical robustness, and achieve competitive accuracy at comparable parameter budgets for a wide range of problems (e.g., wave propagation, Navier--Stokes, shallow water equations).
\par\medskip
\noindent\emph{Keywords--} reduced-order modeling, stability regularization, partial differential equation
\end{abstract}

% Journal highlights retained for provenance:
% \begin{highlights}
% \item  Stability-promoting, mesh-agnostic reduced-order modeling for time-dependent PDEs
% \item Linear and low-rank linear-quadratic latent dynamics\
% \item Lyapunov-guided regularization promotes stable latent evolution and training robustness
% \item Competitive accuracy with DINo, FNO, CNO, and Transolver at matched parameters
% \item Sparse observation inference and pointwise decoding for memory efficiency
% % \item We propose a family of stability-promoting mesh-agnostic model reduction for time-dependent PDEs with linear (SMORE-Koopman) and linear-quadratic latent dynamics with sparse parameterization (SMORE-LRSQ).
% % \item We design a dynamics-informed regularization to stabilize long-term prediction with improved generlization.
% % \item Our model achieves competitive accuracy while maintaining the total parameter count comparable to those of Fourier Neural Operator, Convolutional Neural Operator, and Transolver. 
% % \item Our model supports prediction with only sparse observations, and uses pointwise decoding to increase spatial capacity under GPU-memory constraints.
% \end{highlights}

\input{paper/1_introduction}
\input{paper/2_problem_description}
\input{paper/3_related_work}
\input{paper/4_method}
\input{paper/5_numerical_experiments}
\input{paper/6_Conclusion}

\section*{Acknowledgement}
This work is supported by the National Science Foundation (NSF) under Award No. 2616260. Shaowu Pan acknowledges support from the Google Research Scholar Program. This research used resources of the National Energy Research Scientific Computing Center (NERSC), a U.S. Department of Energy Office of Science User Facility supported by the Office of Science under Contract No. DE-AC02-05CH11231, through NERSC Award DDR-ERCAP0035696. Computational resources were also provided by the Alpha HPC cluster operated by the Empire AI Consortium, Inc., with support from Empire State Development (State of New York), the Simons Foundation, and the Secunda Family Foundation. This work further used Purdue Anvil, Texas A\&M University FASTER, and Texas A\&M University ACES through allocations PHY240112 and MCH260003 from the Advanced Cyberinfrastructure Coordination Ecosystem: Services \& Support (ACCESS) program, which is supported by U.S. National Science Foundation Grants Nos. 2138259, 2138286, 2138307, 2137603, and 2138296. Additional computing hardware support was provided by the NVIDIA Academic Grant Program. This research used resources of the Oak Ridge Leadership Computing Facility at the Oak Ridge National Laboratory, which is supported by the Office of Science of the U.S. Department of Energy under Contract No. DE-AC05-00OR22725. 
The authors also thank Mr. Jake Herman for his numerical experiments with the Koopman operator.

\bibliographystyle{unsrt}
\bibliography{paper_cited,arxiv_missing_refs}

\appendix
\input{paper/Appendix}

\end{document}


==> _qa/original_sha256.json <==
{
  "MAIN_CMANE.tex": "09e8cae71954534eb7d6c94b82014ca494c5d0d16319e6bc4cf4714cc95a8789",
  "paper_cited.bib": "66c26809d1296a59ea555455ad365bb3bd6e9f48d4ab28c51e7dad8b36a96f65",
  "arxiv\\arxiv.tex": "0eafe91ee8a03138004bca9e9d0dc6f28aaff7386ddb8b1c53c94e7f23b4d70d",
  "paper\\1_introduction.tex": "ce3ba5cb55797b56cf4dbcf4065499d9966dc3e4094b6cbcf8ac0fd979faf3c2",
  "paper\\2_problem_description.tex": "2e568fe92716170893e541316ba7146145bb42a55a6aed3464b2ab2ebb1642a0",
  "paper\\3_related_work.tex": "72959f0326a5d09e52a30c2db83f29013fbdc07cb201e353c31968f00abc9078",
  "paper\\4_method.tex": "86e4e47da86f0c9ac6ee2474595daad003b6f3c09515411360a3d013735db717",
  "paper\\5_numerical_experiments.tex": "ddb39c85bafa4c69ff737a9a1bcee2f3d2a428e4b742d6ebc95ec0de2f2932e9",
  "paper\\6_Conclusion.tex": "614b4e3d3ff15b0d29e2ba9eec335b355a35fc254654a7c14ea17fa0c9bcfdde",
  "paper\\Appendix.tex": "9f1a10f949e8a0af402c112e823ca2d45370b232438cccb558ca66bf0e1dbf2b",
  "paper\\image\\extrapolation_field_comparison.png": "04ed74012165a160234a7d23ee4dd5cbd89a62314d37a7019843ce6ae9789ad2",
  "paper\\image\\fig1a.png": "d724cd5faef81c8b7ffe9ae7920c1c99d3d011424dae38d336284d0d6f2c151c",
  "paper\\image\\fig1a_n.png": "bd1fe2a1c4a1e679212eb08ff51709fc733343a754e70e2cf5b7ac56c5aa17e6",
  "paper\\image\\fig1b_n.png": "8ac577bc96eaee627e4109f617baf7f523c3a3d1db723a58c6e29a56fae67521",
  "paper\\image\\fig1c_n.png": "69b8a7bb63d2fcd06e3bfc95cba6780e1637ffaf8f152e2f38bcc4f218fc48e7",
  "paper\\image\\masked_sequence_ns.png": "74389cedbbcd6e595257459ad757de5c1d55aceaeb9386f97d099c6b9e7dbdf9",
  "paper\\image\\masked_sequence_sw.png": "f1d79a8374f2873a91c30b9b7ae1d4bc24c2379f8ecacf1af046264d6c53c637",
  "paper\\image\\masked_sequence_wave.png": "998f41407d476a25e4067376f215b66c60a22c2e028d181fbb5ab6a2a2482df3",
  "paper\\image\\scheduled_sampling.png": "488c8ffbca224f3eed2ddf8bf1353a9029754cba33a616f4b0ed047e4311e222",
  "paper\\image\\stability_robustness.png": "bdaf0ac555ee83bee3a39f3602b1cebecc700f7460c6e3936f0b32964425250e",
  "paper\\image\\wave_per_frame_mse.png": "356a1dbde6a2871671bd986be4c65771358cf0aadcb5a1ccbebf8ac265b9ba86"
}

==> _qa/package_check_path.txt <==
C:\Users\pswpe\AppData\Local\Temp\SMORE-arxiv-package-xbozlpby

==> _qa/pdf_pages.json <==
[
  {
    "page": 1,
    "text_length": 3645,
    "start": "SMORE: Stability-Promoting Mesh-Agnostic Model Reduction for Time-Dependent PDEs Yangyuan Li, Weicha",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 2,
    "text_length": 4602,
    "start": "kernel. For time-dependent PDEs, FNO can learn the mapping between an initial condition and the solu",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 3,
    "text_length": 3085,
    "start": "under additional observability assumptions. We further introduce pointwise minibatching (PM), which ",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 4,
    "text_length": 3418,
    "start": "which we split into the training times and the extrapolation times, Ttrain :={t j}Ntrain j=1 ,T extr",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 5,
    "text_length": 3956,
    "start": "3.2 Modeling Temporal Evolution of Latent Variable Propagating latent variables forward in time play",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 6,
    "text_length": 1072,
    "start": "(a) (b) (c) Figure 1: Overview of SMORE. (a) Overall SMORE workflow. An INR autodecoder fits compact",
    "figure": true,
    "capacity_table": false
  },
  {
    "page": 7,
    "text_length": 2991,
    "start": "components and other physical variables are often coupled through the governing equations), each com",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 8,
    "text_length": 2080,
    "start": "representation. In continuous time, the corresponding matrix represents the Koopman generator restri",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 9,
    "text_length": 2653,
    "start": "Consequently, solutions exist for all t\u22650 . If \u03b3 >0 , the shifted latent state is ultimately bounded",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 10,
    "text_length": 2554,
    "start": "Here, I is the minibatch of training trajectories, \u03b1\u2217 i,l is the latent state of snapshot l of traje",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 11,
    "text_length": 3129,
    "start": "as a scalable low-rank parameterization of the quadratic term, not as a structural constraint that e",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 12,
    "text_length": 2328,
    "start": "4.4 Sparse-to-Rollout Inference from Partial Initial Measurements Sparse initialization estimates a ",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 13,
    "text_length": 3156,
    "start": "Proof. For (1), JS has sc < r rows and hence a nontrivial right null space, along which GS is first-",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 14,
    "text_length": 3461,
    "start": "4.5 Scheduled Sampling Following Yin et al. [32], we adoptscheduled samplingduring latent dynamics t",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 15,
    "text_length": 3327,
    "start": "where the MSE is taken over the same trajectory, time, and field-component indices as in Eq. (35). S",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 16,
    "text_length": 3568,
    "start": "After the latent-state update, the resulting latent states are retrieved again from Z and detached f",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 17,
    "text_length": 2472,
    "start": "-f \u03c8: latent dynamics model -N e: number of training epochs -N b: number of minibatches per epoch -N",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 18,
    "text_length": 2738,
    "start": "Final test stage:load the checkpoint with the lowest test error and freeze both networks foreach tes",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 19,
    "text_length": 2591,
    "start": "5.1.1 Benchmark Datasets Following the setup of [ 32], we consider three time-dependent PDE benchmar",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 20,
    "text_length": 3389,
    "start": "The in-horizon MSE is computed over snapshots 2\u201310, corresponding to Ntrain \u22121 = 9 predic- tions. Th",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 21,
    "text_length": 4046,
    "start": "can continue to predict the evolution of the physical field beyond this window while maintaining low",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 22,
    "text_length": 3926,
    "start": "not necessarily imply reliable extrapolation, whereas the structured, stability-regularized latent d",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 23,
    "text_length": 587,
    "start": "Figure 2: Field-level extrapolation comparison at snapshot 15 (prediction step n= 14 ). Within each ",
    "figure": true,
    "capacity_table": false
  },
  {
    "page": 24,
    "text_length": 2912,
    "start": "5.3 Stability and Robustness Across Latent Dimensions In this section, we investigate how the stabil",
    "figure": true,
    "capacity_table": false
  },
  {
    "page": 25,
    "text_length": 4552,
    "start": "and these failures occur earlier as the latent dimension increases. For the OFF configuration the fi",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 26,
    "text_length": 3439,
    "start": "Table 3: Leave-one-out ablation of the FULL SMORE-LRLQ configuration (all mechanisms enabled) at per",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 27,
    "text_length": 4183,
    "start": "10%) changes the overall MSE by only \u22121.5% for Wave, +4.6% for Navier\u2013Stokes, and +17.9% for Shallow",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 28,
    "text_length": 760,
    "start": "(a) Wave using SMORE-Koopman. (b) Navier\u2013Stokes using SMORE-LRLQ. (c) Spherical Shallow Water using ",
    "figure": true,
    "capacity_table": false
  },
  {
    "page": 29,
    "text_length": 3729,
    "start": "strategies. Second, at a fixed spatial resolution, we quantify the corresponding changes in memory u",
    "figure": false,
    "capacity_table": true
  },
  {
    "page": 30,
    "text_length": 3352,
    "start": "SMORE variants handle 2,937,796 points, corresponding to 717.24\u00d7 the Transolver baseline and roughly",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 31,
    "text_length": 4232,
    "start": "6 Conclusions We introduced SMORE, a stability-promoting mesh-agnostic reduced-order modeling framew",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 32,
    "text_length": 3053,
    "start": "stability regularization to better balance prediction accuracy and progress toward the desired stabi",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 33,
    "text_length": 3076,
    "start": "[8] Ahmad Asadi and Reza Safabakhsh. The encoder-decoder framework and its applications. In Witold P",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 34,
    "text_length": 3003,
    "start": "[22] Filipe De Avila Belbute-Peres, Thomas Economon, and Zico Kolter. Combining differentiable pde s",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 35,
    "text_length": 2821,
    "start": "[35] Igor Mezi\u00b4c. Spectral properties of dynamical systems, model reduction and decompositions. Nonl",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 36,
    "text_length": 2851,
    "start": "[50] Edward J Hu, Yelong Shen, Phillip Wallis, Zeyuan Allen-Zhu, Yuanzhi Li, Shean Wang, Lu Wang, an",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 37,
    "text_length": 2728,
    "start": "[64] Alan A Kaptanoglu, Jared L Callaham, Aleksandr Aravkin, Christopher J Hansen, and Steven L Brun",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 38,
    "text_length": 2551,
    "start": "A Multiplicative Filter Network A MFN replaces the compositional nonlinearities of a standard feedfo",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 39,
    "text_length": 1675,
    "start": "C.1 Symmetrization of Quadratic Slices For each output componenti, the scalar quadratic form satisfi",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 40,
    "text_length": 1839,
    "start": "matrix As is at most \u2212\u03b3. Bounding the first term by the Cauchy\u2013Schwarz inequality,d\u22a4y\u2264 \u2225d\u2225\u2225y\u2225 , and ",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 41,
    "text_length": 2102,
    "start": "SinceL reg,cons =\u2225T\u2225 2 F , we have\u03b7 Q = 1 3 L1/2 reg,cons. Combining this bound withA s \u2aaf \u2212\u03b3Iyields ",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 42,
    "text_length": 2412,
    "start": "which has the same form. Starting from p0(x) =x and P0 = 0 , induction gives D\u03a6\u03b8(z)(x) = c0(x) +J 0(",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 43,
    "text_length": 2427,
    "start": "(ii) (Representable initial state) there exists\u03b1 0 \u2208 Bwith\u2225G S(\u03b10)\u2212P Su0\u2225 \u2264\u03b5 sens; (iii) (Near-optim",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 44,
    "text_length": 2466,
    "start": "Substituting Eq. (64) yields Eq. (33) on the finite horizon. If the recurrence and decoder bounds ho",
    "figure": true,
    "capacity_table": false
  },
  {
    "page": 45,
    "text_length": 2255,
    "start": "Algorithm 3Forward propagation of the neural ODE with scheduled sampling functionSCHEDULED SAMPLING ",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 46,
    "text_length": 2015,
    "start": "sequences in total. Each sequence contains 20 snapshots sampled every \u2206t= 0.25 s , and each snapshot",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 47,
    "text_length": 1181,
    "start": "Simulations are performed using Dedalus [77] on a latitude-longitude grid of size 128\u00d7256 . The phys",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 48,
    "text_length": 2527,
    "start": "G.2 Hyper-Parameter Selection and Computational Environment The nominal training budget for the main",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 49,
    "text_length": 3036,
    "start": "G.3 Experimental Environment Experiments were conducted primarily on the Perlmutter supercomputer at",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 50,
    "text_length": 2113,
    "start": "Figure 6: Per-snapshot test MSE of SMORE-LRLQ on the 2D Wave benchmark, averaged over three random s",
    "figure": true,
    "capacity_table": false
  },
  {
    "page": 51,
    "text_length": 2205,
    "start": "Table 11: SMORE-LRLQ stability-mechanism ablation on 3D Spherical Shallow Water. Values are the best",
    "figure": false,
    "capacity_table": false
  },
  {
    "page": 52,
    "text_length": 2385,
    "start": "Table 12: Complete sparse-initialization results using 1,000 initial latent optimization steps with ",
    "figure": false,
    "capacity_table": false
  }
]

==> _qa/preservation_verified.json <==
{
  "original_files_unchanged": 19,
  "external_changes_since_task_start": [
    "paper_cited.bib",
    "arxiv\\arxiv.tex"
  ],
  "bibliography_matches_task_start_snapshot": true,
  "chapters_verified": 7,
  "images_byte_identical": 11,
  "table_placement_fixes": {
    "1_introduction.tex": 0,
    "2_problem_description.tex": 0,
    "3_related_work.tex": 0,
    "4_method.tex": 0,
    "5_numerical_experiments.tex": 2,
    "6_Conclusion.tex": 0,
    "Appendix.tex": 6
  },
  "other_chapter_edits": [
    "5_numerical_experiments.tex: tab:ns_spatial_capacity column spacing only"
  ],
  "restored_bibliography_entries": [
    "goyal2023guaranteed",
    "pan2018_ddc"
  ],
  "log_verified": true
}

==> _qa/root-after-fix-final.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (arxiv/paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (arxiv/paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (arxiv/paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (arxiv/paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./arxiv/paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./a
rxiv/paper/image/fig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (arxiv/paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./arxiv/paper/image/extrapolation_field_comparison.png>]

LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 363.


LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 381.


LaTeX Warning: Reference `tab:app_sw_mechanism_sweep' on page 24 undefined on i
nput line 384.

[24 <./arxiv/paper/image/stability_robustness.png>]

LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 412.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 488.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 490.


LaTeX Warning: Reference `app:mask_results_full' on page 25 undefined on input 
line 498.

[25]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 552.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 554.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 565.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 565.


LaTeX Warning: Reference `fig:sparse_initialization_examples' on page 1 undefin
ed on input line 568.

[26]

LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 672.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 678.

[27] [28 <./arxiv/paper/image/masked_sequence_wave.png> <./arxiv/paper/image/ma
sked_sequence_ns.png> <./arxiv/paper/image/masked_sequence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 710.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 712.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 714.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 714.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 716.


LaTeX Warning: Reference `tab:ns_spatial_capacity' on page 1 undefined on input
 line 726.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 750.


LaTeX Warning: Reference `tab:ns_pointwise_tradeoff' on page 1 undefined on inp
ut line 754.

[29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
No file SMORE_arxiv.bbl.
(arxiv/paper/Appendix.tex [32]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 16.


LaTeX Warning: Reference `eq:mfn-3' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-1' on page 1 undefined on input line 16.


Package natbib Warning: Citation `fathony2020multiplicative' on page 33 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 33 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 33 undefined on input 
line 35.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 37.


LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 37.


Package natbib Warning: Citation `pan2023neural' on page 33 undefined on input 
line 42.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 42.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 189.


LaTeX Warning: Reference `eq:soft_lyapunov' on page 1 undefined on input line 1
89.


LaTeX Warning: Reference `eq:soft_defect_bound' on page 1 undefined on input li
ne 189.

[33]

LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_d' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 237.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 259.


LaTeX Warning: Reference `eq:app_cyclic_zero' on page 1 undefined on input line
 266.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
266.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 282.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 299.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
04.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
09.

[34]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 347.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
348.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 349.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 350.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 352.

[35]

LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 4
29.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 571.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 572.


LaTeX Warning: Reference `apdx:mfn' on page 36 undefined on input line 577.


LaTeX Warning: Reference `apdx:film' on page 36 undefined on input line 577.

[36]

LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 612.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 625.


LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 633.


LaTeX Warning: Reference `eq:decoded_field_bound_method' on page 1 undefined on
 input line 635.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
636.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 649.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 660.


[37]

LaTeX Warning: Reference `assump:nearoptimal' on page 38 undefined on input lin
e 685.


LaTeX Warning: Reference `assump:representable' on page 38 undefined on input l
ine 687.


LaTeX Warning: Reference `assump:nearoptimal' on page 38 undefined on input lin
e 693.


LaTeX Warning: Reference `assump:observability' on page 38 undefined on input l
ine 700.


LaTeX Warning: Reference `eq:sparse_recovery_bound' on page 1 undefined on inpu
t line 700.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 704.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 708.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 708.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 711.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 718.


LaTeX Warning: Reference `thm:sparse_recovery' on page 1 undefined on input lin
e 718.


LaTeX Warning: Reference `eq:e_sparse_method' on page 1 undefined on input line
 718.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 727.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 750.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_bound_method' on page 1 undefine
d on input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_limsup_method' on page 1 undefin
ed on input line 766.


Package natbib Warning: Citation `bengio2015scheduled' on page 38 undefined on 
input line 773.


LaTeX Warning: Reference `fig:apdx_scheduled_sampling' on page 1 undefined on i
nput line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 38 undefined on input li
ne 775.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 778.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 790.

[38]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [39 <./arxiv/paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 40 undefined on in
put line 859.

[40]

Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 41 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 41 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 1016.

[41] [42]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 1045.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1124.

[43]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 1135.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 1137.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 1139.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1193.

[44] [45 <./arxiv/paper/image/wave_per_frame_mse.png>]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1327.


LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1329.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 1374.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.

[46] [47])

Package natbib Warning: There were undefined citations.


(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.aux
)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `SMORE_arxiv.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knr
y\SMORE_arxiv.pdf (47 pages, 4035773 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u
0knry\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.log'
Latexmk: Missing bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl' in following:
 No file SMORE_arxiv.bbl.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl' for 'pdflatex'
Create bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv


==> _qa/root-after-fix-final__shaowu_pan_s_conflicted_copy_2026-09-26_.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (arxiv/paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (arxiv/paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (arxiv/paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (arxiv/paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./arxiv/paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./a
rxiv/paper/image/fig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (arxiv/paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./arxiv/paper/image/extrapolation_field_comparison.png>]

LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 363.


LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 381.


LaTeX Warning: Reference `tab:app_sw_mechanism_sweep' on page 24 undefined on i
nput line 384.

[24 <./arxiv/paper/image/stability_robustness.png>]

LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 412.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 488.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 490.


LaTeX Warning: Reference `app:mask_results_full' on page 25 undefined on input 
line 498.

[25]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 552.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 554.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 565.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 565.


LaTeX Warning: Reference `fig:sparse_initialization_examples' on page 1 undefin
ed on input line 568.

[26]

LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 672.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 678.

[27] [28 <./arxiv/paper/image/masked_sequence_wave.png> <./arxiv/paper/image/ma
sked_sequence_ns.png> <./arxiv/paper/image/masked_sequence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 710.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 712.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 714.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 714.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 716.


LaTeX Warning: Reference `tab:ns_spatial_capacity' on page 1 undefined on input
 line 726.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 750.


LaTeX Warning: Reference `tab:ns_pointwise_tradeoff' on page 1 undefined on inp
ut line 754.

[29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
No file SMORE_arxiv.bbl.
(arxiv/paper/Appendix.tex [32]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 16.


LaTeX Warning: Reference `eq:mfn-3' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-1' on page 1 undefined on input line 16.


Package natbib Warning: Citation `fathony2020multiplicative' on page 33 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 33 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 33 undefined on input 
line 35.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 37.


LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 37.


Package natbib Warning: Citation `pan2023neural' on page 33 undefined on input 
line 42.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 42.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 189.


LaTeX Warning: Reference `eq:soft_lyapunov' on page 1 undefined on input line 1
89.


LaTeX Warning: Reference `eq:soft_defect_bound' on page 1 undefined on input li
ne 189.

[33]

LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_d' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 237.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 259.


LaTeX Warning: Reference `eq:app_cyclic_zero' on page 1 undefined on input line
 266.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
266.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 282.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 299.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
04.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
09.

[34]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 347.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
348.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 349.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 350.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 352.

[35]

LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 4
29.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 571.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 572.


LaTeX Warning: Reference `apdx:mfn' on page 36 undefined on input line 577.


LaTeX Warning: Reference `apdx:film' on page 36 undefined on input line 577.

[36]

LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 612.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 625.


LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 633.


LaTeX Warning: Reference `eq:decoded_field_bound_method' on page 1 undefined on
 input line 635.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
636.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 649.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 660.


[37]

LaTeX Warning: Reference `assump:nearoptimal' on page 38 undefined on input lin
e 685.


LaTeX Warning: Reference `assump:representable' on page 38 undefined on input l
ine 687.


LaTeX Warning: Reference `assump:nearoptimal' on page 38 undefined on input lin
e 693.


LaTeX Warning: Reference `assump:observability' on page 38 undefined on input l
ine 700.


LaTeX Warning: Reference `eq:sparse_recovery_bound' on page 1 undefined on inpu
t line 700.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 704.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 708.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 708.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 711.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 718.


LaTeX Warning: Reference `thm:sparse_recovery' on page 1 undefined on input lin
e 718.


LaTeX Warning: Reference `eq:e_sparse_method' on page 1 undefined on input line
 718.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 727.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 750.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_bound_method' on page 1 undefine
d on input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_limsup_method' on page 1 undefin
ed on input line 766.


Package natbib Warning: Citation `bengio2015scheduled' on page 38 undefined on 
input line 773.


LaTeX Warning: Reference `fig:apdx_scheduled_sampling' on page 1 undefined on i
nput line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 38 undefined on input li
ne 775.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 778.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 790.

[38]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [39 <./arxiv/paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 40 undefined on in
put line 859.

[40]

Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 41 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 41 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 1016.

[41] [42]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 1045.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1124.

[43]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 1135.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 1137.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 1139.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1193.

[44] [45 <./arxiv/paper/image/wave_per_frame_mse.png>]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1327.


LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1329.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 1374.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.

[46] [47])

Package natbib Warning: There were undefined citations.


(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.aux
)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `SMORE_arxiv.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knr
y\SMORE_arxiv.pdf (47 pages, 4035773 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u
0knry\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.log'
Latexmk: Missing bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl' in following:
 No file SMORE_arxiv.bbl.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl' for 'pdflatex'
Create bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv':  Reasons for rerun
Category 'other':
  Rerun of 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv' forced or previously required:
    Reason or flag: 'Initial set up of rule'

------------
Run number 1 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: arxiv/paper_cited.bib
Database file #2: arxiv/arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.aux
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.out

------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.out
)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.out
) (arxiv/paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]) (arxiv/paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.

) (arxiv/paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (arxiv/paper/4_method.tex [4]

Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.

[5] [6 <./arxiv/paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./a
rxiv/paper/image/fig1c_n.png>]

Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.

[8] [9] [10] [11] [12]

Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.

[13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$)
(arxiv/paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.

[18]

Package natbib Warning: Citation `li2020fourier' on page 19 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 19 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 19 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 19 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 19 undefined on in
put line 53.

[19] [20]

Package natbib Warning: Citation `li2020fourier' on page 21 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 21 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 21 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 21 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 21 undefined on in
put line 240.

[21] [22] [23 <./arxiv/paper/image/extrapolation_field_comparison.png>]
[24 <./arxiv/paper/image/stability_robustness.png>] [25] [26] [27] [28 <./arxiv
/paper/image/masked_sequence_wave.png> <./arxiv/paper/image/masked_sequence_ns.
png> <./arxiv/paper/image/masked_sequence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 710.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 712.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 714.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 714.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 716.

[29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (arxiv/paper/Appendix.tex [37]

Package natbib Warning: Citation `fathony2020multiplicative' on page 38 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 38 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 38 undefined on input 
line 35.


Package natbib Warning: Citation `pan2023neural' on page 38 undefined on input 
line 42.

[38] [39] [40] [41] [42] [43]

Package natbib Warning: Citation `bengio2015scheduled' on page 44 undefined on 
input line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 44 undefined on input li
ne 775.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./arxiv/paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 45 undefined on in
put line 859.

[45]

Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 46 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 46 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 1016.

[46] [47] [48] [49] [50 <./arxiv/paper/image/wave_per_frame_mse.png>] [51]
[52])

Package natbib Warning: There were undefined citations.


(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)
pdfTeX warning (dest): name{figure.caption.12} has been referenced but does not
 exist, replaced by a fixed one


pdfTeX warning (dest): name{table.caption.16} has been referenced but does not 
exist, replaced by a fixed one


pdfTeX warning (dest): name{figure.caption.15} has been referenced but does not
 exist, replaced by a fixed one


pdfTeX warning (dest): name{table.caption.13} has been referenced but does not 
exist, replaced by a fixed one

<C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cm
bx10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfo
nts/cm/cmbx8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/publ
ic/amsfonts/cm/cmex10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/t
ype1/public/amsfonts/cmextra/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/M
iKTeX/fonts/type1/public/amsfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/P
rograms/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData
/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe
/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Use
rs/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.p
fb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm
/cmr10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/ams
fonts/cm/cmr6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/pub
lic/amsfonts/cm/cmr7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/ty
pe1/public/amsfonts/cm/cmr8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/f
onts/type1/public/amsfonts/cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs
/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/
Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswp
e/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb>
<C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pf
b><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/upl
r8a.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/
uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knr
y\SMORE_arxiv.pdf (52 pages, 4127842 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u
0knry\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.pdf'
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Using bibtex to make bibliography file(s).
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.aux

------------
Run number 2 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: arxiv/paper_cited.bib
Database file #2: arxiv/arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.aux

------------
Run number 3 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.out
)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.out
) (arxiv/paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/
map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/d
vips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (arxiv/paper/2_problem_description.tex [3])
(arxiv/paper/3_related_work.tex) (arxiv/paper/4_method.tex [4] [5] [6 <./arxiv/
paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./arxiv/paper/image
/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$)
(arxiv/paper/5_numerical_experiments.tex [18] [19] [20] [21] [22] [23 <./arxiv/
paper/image/extrapolation_field_comparison.png>] [24 <./arxiv/paper/image/stabi
lity_robustness.png>] [25] [26] [27] [28 <./arxiv/paper/image/masked_sequence_w
ave.png> <./arxiv/paper/image/masked_sequence_ns.png> <./arxiv/paper/image/mask
ed_sequence_sw.png>] [29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (arxiv/paper/Appendix.tex [37] [38] [39] [40]
[41] [42] [43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./arxiv/paper/image/scheduled_sampling.png>]
[45] [46] [47] [48] [49] [50 <./arxiv/paper/image/wave_per_frame_mse.png>]
[51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.aux
) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knr
y\SMORE_arxiv.pdf (52 pages, 4157165 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u
0knry\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl'
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.aux

------------
Run number 3 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: arxiv/paper_cited.bib
Database file #2: arxiv/arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.aux

------------
Run number 4 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.out
)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.out
) (arxiv/paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/
map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/d
vips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (arxiv/paper/2_problem_description.tex [3])
(arxiv/paper/3_related_work.tex) (arxiv/paper/4_method.tex [4] [5] [6 <./arxiv/
paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./arxiv/paper/image
/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$)
(arxiv/paper/5_numerical_experiments.tex [18] [19] [20] [21] [22] [23 <./arxiv/
paper/image/extrapolation_field_comparison.png>] [24 <./arxiv/paper/image/stabi
lity_robustness.png>] [25] [26] [27] [28 <./arxiv/paper/image/masked_sequence_w
ave.png> <./arxiv/paper/image/masked_sequence_ns.png> <./arxiv/paper/image/mask
ed_sequence_sw.png>] [29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (arxiv/paper/Appendix.tex [37] [38] [39] [40]
[41] [42] [43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./arxiv/paper/image/scheduled_sampling.png>]
[45] [46] [47] [48] [49] [50 <./arxiv/paper/image/wave_per_frame_mse.png>]
[51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry\SMORE_arxiv.aux
) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knr
y\SMORE_arxiv.pdf (52 pages, 4157156 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u0knry/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-w0u
0knry\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl'
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: All targets (C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-w0u0knry/SMORE_arxiv.pdf) are up-to-date

Reverting Windows console CPs to (in,out) = (936,65001)
[INFO] Compiling SMORE_arxiv.tex with pdflatex
[INFO] Working directory: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]

[SUCCESS] PDF generated: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\SMORE_arxiv.pdf

REGRESSION RESULT: {
  "case": "overleaf-root",
  "pass": true,
  "compiler_exit": 0,
  "latex_errors": 0,
  "first_error": null,
  "undefined_references_or_citations": false,
  "wrong_manuscript_inputs": [],
  "build_directory": "C:\\Users\\pswpe\\AppData\\Local\\Temp\\smore-overleaf-root-w0u0knry"
}
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b_n.png> <./paper/image/f
ig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./paper/image/extrapolation_field_comparison.png>]

LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 363.


LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 381.


LaTeX Warning: Reference `tab:app_sw_mechanism_sweep' on page 24 undefined on i
nput line 384.

[24 <./paper/image/stability_robustness.png>]

LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 412.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 488.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 490.


LaTeX Warning: Reference `app:mask_results_full' on page 25 undefined on input 
line 498.

[25]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 552.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 554.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 565.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 565.


LaTeX Warning: Reference `fig:sparse_initialization_examples' on page 1 undefin
ed on input line 568.

[26]

LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 672.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 678.

[27] [28 <./paper/image/masked_sequence_wave.png> <./paper/image/masked_sequenc
e_ns.png> <./paper/image/masked_sequence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 710.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 712.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 714.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 714.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 716.


LaTeX Warning: Reference `tab:ns_spatial_capacity' on page 1 undefined on input
 line 726.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 750.


LaTeX Warning: Reference `tab:ns_pointwise_tradeoff' on page 1 undefined on inp
ut line 754.

[29]) (paper/6_Conclusion.tex [30]) [31] (SMORE_arxiv.bbl [32] [33] [34]
[35] [36]) (paper/Appendix.tex [37]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 16.


LaTeX Warning: Reference `eq:mfn-3' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-1' on page 1 undefined on input line 16.


Package natbib Warning: Citation `fathony2020multiplicative' on page 38 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 38 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 38 undefined on input 
line 35.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 37.


LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 37.


Package natbib Warning: Citation `pan2023neural' on page 38 undefined on input 
line 42.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 42.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 189.


LaTeX Warning: Reference `eq:soft_lyapunov' on page 1 undefined on input line 1
89.


LaTeX Warning: Reference `eq:soft_defect_bound' on page 1 undefined on input li
ne 189.

[38]

LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_d' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 237.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 259.


LaTeX Warning: Reference `eq:app_cyclic_zero' on page 1 undefined on input line
 266.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
266.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 282.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 299.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
04.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
09.

[39]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 347.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
348.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 349.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 350.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 352.

[40]

LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 4
29.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 571.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 572.


LaTeX Warning: Reference `apdx:mfn' on page 41 undefined on input line 577.


LaTeX Warning: Reference `apdx:film' on page 41 undefined on input line 577.

[41]

LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 612.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 625.


LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 633.


LaTeX Warning: Reference `eq:decoded_field_bound_method' on page 1 undefined on
 input line 635.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
636.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 649.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 660.


[42]

LaTeX Warning: Reference `assump:nearoptimal' on page 43 undefined on input lin
e 685.


LaTeX Warning: Reference `assump:representable' on page 43 undefined on input l
ine 687.


LaTeX Warning: Reference `assump:nearoptimal' on page 43 undefined on input lin
e 693.


LaTeX Warning: Reference `assump:observability' on page 43 undefined on input l
ine 700.


LaTeX Warning: Reference `eq:sparse_recovery_bound' on page 1 undefined on inpu
t line 700.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 704.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 708.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 708.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 711.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 718.


LaTeX Warning: Reference `thm:sparse_recovery' on page 1 undefined on input lin
e 718.


LaTeX Warning: Reference `eq:e_sparse_method' on page 1 undefined on input line
 718.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 727.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 750.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_bound_method' on page 1 undefine
d on input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_limsup_method' on page 1 undefin
ed on input line 766.


Package natbib Warning: Citation `bengio2015scheduled' on page 43 undefined on 
input line 773.


LaTeX Warning: Reference `fig:apdx_scheduled_sampling' on page 1 undefined on i
nput line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 43 undefined on input li
ne 775.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 778.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 790.

[43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 45 undefined on in
put line 859.

[45]

Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 46 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 46 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 1016.

[46] [47]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 1045.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1124.

[48]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 1135.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 1137.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 1139.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1193.

[49] [50 <./paper/image/wave_per_frame_mse.png>]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1327.


LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1329.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 1374.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.

[51] [52])

Package natbib Warning: There were undefined citations.

(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `SMORE_arxiv.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\S
MORE_arxiv.pdf (52 pages, 4068105 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu
7r\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.log'
Latexmk: Found input bbl file 'SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.bbl' for 'pdflatex'
Create bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv':  Reasons for rerun
Category 'other':
  Rerun of 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv' forced or previously required:
    Reason or flag: 'Initial set up of rule'

------------
Run number 1 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Database file #2: arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.aux
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.bbl
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.out

------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.out)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.out)
(paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdft
ex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/bas
e/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14]
[15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38] [39] [40] [41] [42]
[43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.aux)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\S
MORE_arxiv.pdf (52 pages, 4157114 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu
7r\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.aux

------------
Run number 2 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Database file #2: arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.aux

------------
Run number 3 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.out)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.out)
(paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdft
ex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/bas
e/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14]
[15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38] [39] [40] [41] [42]
[43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.aux) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\S
MORE_arxiv.pdf (52 pages, 4157165 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu
7r\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.bbl'
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.aux

------------
Run number 3 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: paper_cited.bib
Database file #2: arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.aux

------------
Run number 4 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.out)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.out)
(paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdft
ex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/bas
e/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (paper/2_problem_description.tex [3]) (paper/3_related_work.tex)
(paper/4_method.tex [4] [5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b
_n.png> <./paper/image/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14]
[15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$) (paper/5_numerical_experiments.tex
[18] [19] [20] [21] [22] [23 <./paper/image/extrapolation_field_comparison.png>
] [24 <./paper/image/stability_robustness.png>] [25] [26] [27] [28 <./paper/ima
ge/masked_sequence_wave.png> <./paper/image/masked_sequence_ns.png> <./paper/im
age/masked_sequence_sw.png>] [29]) (paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (paper/Appendix.tex [37] [38] [39] [40] [41] [42]
[43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>] [45]
[46] [47] [48] [49] [50 <./paper/image/wave_per_frame_mse.png>] [51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\SMORE_arxiv.aux) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r\S
MORE_arxiv.pdf (52 pages, 4157156 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu7r/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-_wi3cu
7r\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.bbl'
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: All targets (C:/Users/pswpe/AppData/Local/Temp/smore-standalone-_wi3cu7r/SMORE_arxiv.pdf) are up-to-date
Reverting Windows console CPs to (in,out) = (936,65001)

[INFO] Compiling SMORE_arxiv.tex with pdflatex
[INFO] Working directory: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv

[SUCCESS] PDF generated: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\SMORE_arxiv.pdf

REGRESSION RESULT: {
  "case": "standalone",
  "pass": true,
  "compiler_exit": 0,
  "latex_errors": 0,
  "first_error": null,
  "undefined_references_or_citations": false,
  "wrong_manuscript_inputs": [],
  "build_directory": "C:\\Users\\pswpe\\AppData\\Local\\Temp\\smore-standalone-_wi3cu7r"
}


==> _qa/root-after-fix.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (arxiv/paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (arxiv/paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (arxiv/paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (arxiv/paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./arxiv/paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./a
rxiv/paper/image/fig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (arxiv/paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.



==> _qa/root-after-fix__shaowu_pan_s_conflicted_copy_2026-09-26_.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (arxiv/paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (arxiv/paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (arxiv/paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (arxiv/paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./arxiv/paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./a
rxiv/paper/image/fig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (arxiv/paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./arxiv/paper/image/extrapolation_field_comparison.png>]

LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 363.


LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 381.


LaTeX Warning: Reference `tab:app_sw_mechanism_sweep' on page 24 undefined on i
nput line 384.

[24 <./arxiv/paper/image/stability_robustness.png>]

LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 412.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 488.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 490.


LaTeX Warning: Reference `app:mask_results_full' on page 25 undefined on input 
line 498.

[25]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 552.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 554.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 565.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 565.


LaTeX Warning: Reference `fig:sparse_initialization_examples' on page 1 undefin
ed on input line 568.

[26]

LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 672.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 678.

[27] [28 <./arxiv/paper/image/masked_sequence_wave.png> <./arxiv/paper/image/ma
sked_sequence_ns.png> <./arxiv/paper/image/masked_sequence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 710.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 712.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 714.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 714.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 716.


LaTeX Warning: Reference `tab:ns_spatial_capacity' on page 1 undefined on input
 line 726.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 750.


LaTeX Warning: Reference `tab:ns_pointwise_tradeoff' on page 1 undefined on inp
ut line 754.

[29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
No file SMORE_arxiv.bbl.
(arxiv/paper/Appendix.tex [32]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 16.


LaTeX Warning: Reference `eq:mfn-3' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-1' on page 1 undefined on input line 16.


Package natbib Warning: Citation `fathony2020multiplicative' on page 33 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 33 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 33 undefined on input 
line 35.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 37.


LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 37.


Package natbib Warning: Citation `pan2023neural' on page 33 undefined on input 
line 42.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 42.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 189.


LaTeX Warning: Reference `eq:soft_lyapunov' on page 1 undefined on input line 1
89.


LaTeX Warning: Reference `eq:soft_defect_bound' on page 1 undefined on input li
ne 189.

[33]

LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_d' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 237.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 259.


LaTeX Warning: Reference `eq:app_cyclic_zero' on page 1 undefined on input line
 266.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
266.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 282.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 299.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
04.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
09.

[34]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 347.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
348.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 349.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 350.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 352.

[35]

LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 4
29.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 571.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 572.


LaTeX Warning: Reference `apdx:mfn' on page 36 undefined on input line 577.


LaTeX Warning: Reference `apdx:film' on page 36 undefined on input line 577.

[36]

LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 612.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 625.


LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 633.


LaTeX Warning: Reference `eq:decoded_field_bound_method' on page 1 undefined on
 input line 635.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
636.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 649.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 660.


[37]

LaTeX Warning: Reference `assump:nearoptimal' on page 38 undefined on input lin
e 685.


LaTeX Warning: Reference `assump:representable' on page 38 undefined on input l
ine 687.


LaTeX Warning: Reference `assump:nearoptimal' on page 38 undefined on input lin
e 693.


LaTeX Warning: Reference `assump:observability' on page 38 undefined on input l
ine 700.


LaTeX Warning: Reference `eq:sparse_recovery_bound' on page 1 undefined on inpu
t line 700.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 704.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 708.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 708.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 711.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 718.


LaTeX Warning: Reference `thm:sparse_recovery' on page 1 undefined on input lin
e 718.


LaTeX Warning: Reference `eq:e_sparse_method' on page 1 undefined on input line
 718.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 727.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 750.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_bound_method' on page 1 undefine
d on input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_limsup_method' on page 1 undefin
ed on input line 766.


Package natbib Warning: Citation `bengio2015scheduled' on page 38 undefined on 
input line 773.


LaTeX Warning: Reference `fig:apdx_scheduled_sampling' on page 1 undefined on i
nput line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 38 undefined on input li
ne 775.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 778.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 790.

[38]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [39 <./arxiv/paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 40 undefined on in
put line 859.

[40]

Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 41 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 41 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 1016.

[41] [42]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 1045.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1124.

[43]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 1135.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 1137.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 1139.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1193.

[44] [45 <./arxiv/paper/image/wave_per_frame_mse.png>]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1327.


LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1329.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 1374.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.

[46] [47])

Package natbib Warning: There were undefined citations.


(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.aux
)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `SMORE_arxiv.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37
b\SMORE_arxiv.pdf (47 pages, 4035773 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdd
e_37b\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.log'
Latexmk: Missing bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl' in following:
 No file SMORE_arxiv.bbl.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl' for 'pdflatex'
Create bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv':  Reasons for rerun
Category 'other':
  Rerun of 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv' forced or previously required:
    Reason or flag: 'Initial set up of rule'

------------
Run number 1 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: arxiv/paper_cited.bib
Database file #2: arxiv/arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.aux
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.out

------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.out
)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.out
) (arxiv/paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]) (arxiv/paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.

) (arxiv/paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (arxiv/paper/4_method.tex [4]

Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.

[5] [6 <./arxiv/paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./a
rxiv/paper/image/fig1c_n.png>]

Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.

[8] [9] [10] [11] [12]

Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.

[13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$)
(arxiv/paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.

[18]

Package natbib Warning: Citation `li2020fourier' on page 19 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 19 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 19 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 19 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 19 undefined on in
put line 53.

[19] [20]

Package natbib Warning: Citation `li2020fourier' on page 21 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 21 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 21 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 21 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 21 undefined on in
put line 240.

[21] [22] [23 <./arxiv/paper/image/extrapolation_field_comparison.png>]
[24 <./arxiv/paper/image/stability_robustness.png>] [25] [26] [27] [28 <./arxiv
/paper/image/masked_sequence_wave.png> <./arxiv/paper/image/masked_sequence_ns.
png> <./arxiv/paper/image/masked_sequence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 710.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 712.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 714.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 714.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 716.

[29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (arxiv/paper/Appendix.tex [37]

Package natbib Warning: Citation `fathony2020multiplicative' on page 38 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 38 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 38 undefined on input 
line 35.


Package natbib Warning: Citation `pan2023neural' on page 38 undefined on input 
line 42.

[38] [39] [40] [41] [42] [43]

Package natbib Warning: Citation `bengio2015scheduled' on page 44 undefined on 
input line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 44 undefined on input li
ne 775.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./arxiv/paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 45 undefined on in
put line 859.

[45]

Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 46 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 46 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 1016.

[46] [47] [48] [49] [50 <./arxiv/paper/image/wave_per_frame_mse.png>] [51]
[52])

Package natbib Warning: There were undefined citations.


(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)
pdfTeX warning (dest): name{figure.caption.12} has been referenced but does not
 exist, replaced by a fixed one


pdfTeX warning (dest): name{table.caption.16} has been referenced but does not 
exist, replaced by a fixed one


pdfTeX warning (dest): name{figure.caption.15} has been referenced but does not
 exist, replaced by a fixed one


pdfTeX warning (dest): name{table.caption.13} has been referenced but does not 
exist, replaced by a fixed one

<C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cm
bx10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfo
nts/cm/cmbx8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/publ
ic/amsfonts/cm/cmex10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/t
ype1/public/amsfonts/cmextra/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/M
iKTeX/fonts/type1/public/amsfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/P
rograms/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData
/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe
/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Use
rs/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.p
fb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm
/cmr10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/ams
fonts/cm/cmr6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/pub
lic/amsfonts/cm/cmr7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/ty
pe1/public/amsfonts/cm/cmr8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/f
onts/type1/public/amsfonts/cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs
/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/
Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswp
e/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb>
<C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pf
b><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/upl
r8a.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/urw/palatino/
uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37
b\SMORE_arxiv.pdf (52 pages, 4127842 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdd
e_37b\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.aux

------------
Run number 2 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: arxiv/paper_cited.bib
Database file #2: arxiv/arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.aux

------------
Run number 3 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.out
)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.out
) (arxiv/paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/
map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/d
vips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (arxiv/paper/2_problem_description.tex [3])
(arxiv/paper/3_related_work.tex) (arxiv/paper/4_method.tex [4] [5] [6 <./arxiv/
paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./arxiv/paper/image
/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$)
(arxiv/paper/5_numerical_experiments.tex [18] [19] [20] [21] [22] [23 <./arxiv/
paper/image/extrapolation_field_comparison.png>] [24 <./arxiv/paper/image/stabi
lity_robustness.png>] [25] [26] [27] [28 <./arxiv/paper/image/masked_sequence_w
ave.png> <./arxiv/paper/image/masked_sequence_ns.png> <./arxiv/paper/image/mask
ed_sequence_sw.png>] [29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (arxiv/paper/Appendix.tex [37] [38] [39] [40]
[41] [42] [43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./arxiv/paper/image/scheduled_sampling.png>]
[45] [46] [47] [48] [49] [50 <./arxiv/paper/image/wave_per_frame_mse.png>]
[51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.aux
) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37
b\SMORE_arxiv.pdf (52 pages, 4157165 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdd
e_37b\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl'
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.aux

------------
Run number 3 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM];'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
Database file #1: arxiv/paper_cited.bib
Database file #2: arxiv/arxiv_missing_refs.bib
Warning--can't use both volume and number fields in lee2021deep
Warning--can't use both volume and number fields in wiewel2019latent
Warning--can't use both volume and number fields in perez2018film
(There were 3 warnings)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]'
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.aux

------------
Run number 4 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.out
)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.out
) (arxiv/paper/1_introduction.tex [1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/
map/pdftex/pdftex.map}{C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/enc/d
vips/base/8r.enc}]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
[2]) (arxiv/paper/2_problem_description.tex [3])
(arxiv/paper/3_related_work.tex) (arxiv/paper/4_method.tex [4] [5] [6 <./arxiv/
paper/image/fig1a_n.png> <./arxiv/paper/image/fig1b_n.png> <./arxiv/paper/image
/fig1c_n.png>] [7] [8] [9] [10] [11] [12] [13] [14] [15] [16]
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)
[17]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$)
(arxiv/paper/5_numerical_experiments.tex [18] [19] [20] [21] [22] [23 <./arxiv/
paper/image/extrapolation_field_comparison.png>] [24 <./arxiv/paper/image/stabi
lity_robustness.png>] [25] [26] [27] [28 <./arxiv/paper/image/masked_sequence_w
ave.png> <./arxiv/paper/image/masked_sequence_ns.png> <./arxiv/paper/image/mask
ed_sequence_sw.png>] [29]) (arxiv/paper/6_Conclusion.tex [30]) [31]
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.bbl
[32] [33] [34] [35] [36]) (arxiv/paper/Appendix.tex [37] [38] [39] [40]
[41] [42] [43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./arxiv/paper/image/scheduled_sampling.png>]
[45] [46] [47] [48] [49] [50 <./arxiv/paper/image/wave_per_frame_mse.png>]
[51] [52])
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b\SMORE_arxiv.aux
) )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37
b\SMORE_arxiv.pdf (52 pages, 4157156 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdde_37b/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-fdd
e_37b\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.log'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl'
Latexmk: Found input bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl'
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Found bibliography file(s):
  ./arxiv/arxiv_missing_refs.bib
  ./arxiv/paper_cited.bib
Latexmk: All targets (C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-fdde_37b/SMORE_arxiv.pdf) are up-to-date

Reverting Windows console CPs to (in,out) = (936,65001)
[INFO] Compiling SMORE_arxiv.tex with pdflatex
[INFO] Working directory: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]

[SUCCESS] PDF generated: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv\SMORE_arxiv.pdf

REGRESSION RESULT: {
  "case": "overleaf-root",
  "pass": false,
  "compiler_exit": 0,
  "latex_errors": 0,
  "first_error": null,
  "undefined_references_or_citations": false,
  "wrong_manuscript_inputs": [
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\extrapolation_field_comparison.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\fig1a_n.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\fig1b_n.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\fig1c_n.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\masked_sequence_ns.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\masked_sequence_sw.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\masked_sequence_wave.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\scheduled_sampling.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\stability_robustness.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\wave_per_frame_mse.png"
  ],
  "build_directory": "C:\\Users\\pswpe\\AppData\\Local\\Temp\\smore-overleaf-root-fdde_37b"
}
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/import\import.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-9bprm08l\SMORE_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (./paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2024hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2024operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2020multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 36.


Package natbib Warning: Citation `yang2024survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2024operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024confild' on page 2 undefined on input l
ine 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (./paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (./paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (./paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b_n.png> <./paper/image/f
ig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2020multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2023guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (./paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./paper/image/extrapolation_field_comparison.png>]

LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 363.


LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 381.


LaTeX Warning: Reference `tab:app_sw_mechanism_sweep' on page 24 undefined on i
nput line 384.

[24 <./paper/image/stability_robustness.png>]

LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 412.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 488.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 490.


LaTeX Warning: Reference `app:mask_results_full' on page 25 undefined on input 
line 498.

[25]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 552.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 554.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 565.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 565.


LaTeX Warning: Reference `fig:sparse_initialization_examples' on page 1 undefin
ed on input line 568.

[26]

LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 672.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 678.

[27] [28 <./paper/image/masked_sequence_wave.png> <./paper/image/masked_sequenc
e_ns.png> <./paper/image/masked_sequence_sw.png>]

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 710.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 712.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 714.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 714.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 716.


LaTeX Warning: Reference `tab:ns_spatial_capacity' on page 1 undefined on input
 line 726.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 750.


LaTeX Warning: Reference `tab:ns_pointwise_tradeoff' on page 1 undefined on inp
ut line 754.

[29]) (./paper/6_Conclusion.tex [30]) [31] (SMORE_arxiv.bbl [32] [33] [34]
[35] [36]) (./paper/Appendix.tex [37]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 16.


LaTeX Warning: Reference `eq:mfn-3' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-1' on page 1 undefined on input line 16.


Package natbib Warning: Citation `fathony2020multiplicative' on page 38 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 38 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 38 undefined on input 
line 35.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 37.


LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 37.


Package natbib Warning: Citation `pan2023neural' on page 38 undefined on input 
line 42.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 42.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 189.


LaTeX Warning: Reference `eq:soft_lyapunov' on page 1 undefined on input line 1
89.


LaTeX Warning: Reference `eq:soft_defect_bound' on page 1 undefined on input li
ne 189.

[38]

LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_d' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 237.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 259.


LaTeX Warning: Reference `eq:app_cyclic_zero' on page 1 undefined on input line
 266.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
266.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 282.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 299.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
04.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
09.

[39]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 347.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
348.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 349.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 350.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 352.

[40]

LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 4
29.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 571.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 572.


LaTeX Warning: Reference `apdx:mfn' on page 41 undefined on input line 577.


LaTeX Warning: Reference `apdx:film' on page 41 undefined on input line 577.

[41]

LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 612.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 625.


LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 633.


LaTeX Warning: Reference `eq:decoded_field_bound_method' on page 1 undefined on
 input line 635.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
636.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 649.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 660.


[42]

LaTeX Warning: Reference `assump:nearoptimal' on page 43 undefined on input lin
e 685.


LaTeX Warning: Reference `assump:representable' on page 43 undefined on input l
ine 687.


LaTeX Warning: Reference `assump:nearoptimal' on page 43 undefined on input lin
e 693.


LaTeX Warning: Reference `assump:observability' on page 43 undefined on input l
ine 700.


LaTeX Warning: Reference `eq:sparse_recovery_bound' on page 1 undefined on inpu
t line 700.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 704.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 708.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 708.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 711.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 718.


LaTeX Warning: Reference `thm:sparse_recovery' on page 1 undefined on input lin
e 718.


LaTeX Warning: Reference `eq:e_sparse_method' on page 1 undefined on input line
 718.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 727.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 750.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_bound_method' on page 1 undefine
d on input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_limsup_method' on page 1 undefin
ed on input line 766.


Package natbib Warning: Citation `bengio2015scheduled' on page 43 undefined on 
input line 773.


LaTeX Warning: Reference `fig:apdx_scheduled_sampling' on page 1 undefined on i
nput line 773.


Package natbib Warning: Citation `pan2018_ddc' on page 43 undefined on input li
ne 775.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 778.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 790.

[43]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [44 <./paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 45 undefined on in
put line 859.

[45]

Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 46 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 46 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 46 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 46 undefined on 
input line 1016.

[46] [47]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 1045.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1124.

[48]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 1135.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 1137.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 1139.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1193.

[49] [50 <./paper/image/wave_per_frame_mse.png>]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1327.


LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1329.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 1374.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.

[51] [52])

Package natbib Warning: There were undefined citations.

(C:/Users\pswpe\AppData\Local\Temp\smore-standalone-9bprm08l\SMORE_arxiv.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `SMORE_arxiv.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-9bprm08l\S
MORE_arxiv.pdf (52 pages, 4068105 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-9bprm08l/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-standalone-9bprm0
8l\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv.log'
Latexmk: Found input bbl file 'SMORE_arxiv.bbl'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv.bbl' for 'pdflatex'
Create bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv
Latexmk: Found bibliography file(s):
  ./arxiv_missing_refs.bib
  ./paper_cited.bib
Latexmk: applying rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv'...
Rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv':  Reasons for rerun
Category 'other':
  Rerun of 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv' forced or previously required:
    Reason or flag: 'Initial set up of rule'

------------
Run number 1 of rule 'bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv'
------------
Latexmk: Change directory to 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/'.
To assist finding of files in document directory, I set
  BIBINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l;'
  BSTINPUTS='E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv;'.
------------
Running 'bibtex  "SMORE_arxiv.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 26.5)
The top-level auxiliary file: SMORE_arxiv.aux
The style file: unsrt.bst
I couldn't open database file ./paper_cited.bib
---line 737 of file SMORE_arxiv.aux
 : \bibdata{./paper_cited
 :                       ,./arxiv_missing_refs}
I'm skipping whatever remains of this command
I found no database files---while reading file SMORE_arxiv.aux
Warning--I didn't find a database entry for "abdar2021review"
Warning--I didn't find a database entry for "beran2017uncertainty"
Warning--I didn't find a database entry for "du2021rapid"
Warning--I didn't find a database entry for "zerfas2019continuous"
Warning--I didn't find a database entry for "misaka2020image"
Warning--I didn't find a database entry for "casas2020reduced"
Warning--I didn't find a database entry for "troltzsch2024optimal"
Warning--I didn't find a database entry for "asadi2020encoder"
Warning--I didn't find a database entry for "li2022transformer"
Warning--I didn't find a database entry for "berman2024colora"
Warning--I didn't find a database entry for "chen2018neural"
Warning--I didn't find a database entry for "serrano2024operator"
Warning--I didn't find a database entry for "cho2024hypernetwork"
Warning--I didn't find a database entry for "khoo2021solving"
Warning--I didn't find a database entry for "qu2022learning"
Warning--I didn't find a database entry for "sidhu2018model"
Warning--I didn't find a database entry for "lu2019deeponet"
Warning--I didn't find a database entry for "lu2022comprehensive"
Warning--I didn't find a database entry for "li2020fourier"
Warning--I didn't find a database entry for "raonic2023convolutional"
Warning--I didn't find a database entry for "pfaff2020learning"
Warning--I didn't find a database entry for "belbute2020combining"
Warning--I didn't find a database entry for "li2023fourier"
Warning--I didn't find a database entry for "liu2023nuno"
Warning--I didn't find a database entry for "wu2024Transolver"
Warning--I didn't find a database entry for "chen2022crom"
Warning--I didn't find a database entry for "pan2023neural"
Warning--I didn't find a database entry for "sitzmann2020implicit"
Warning--I didn't find a database entry for "fathony2020multiplicative"
Warning--I didn't find a database entry for "chen2019learning"
Warning--I didn't find a database entry for "mescheder2019occupancy"
Warning--I didn't find a database entry for "Yin2022Continuous"
Warning--I didn't find a database entry for "du2024confild"
Warning--I didn't find a database entry for "yang2024survey"
Warning--I didn't find a database entry for "mezic2005spectral"
Warning--I didn't find a database entry for "brunton2021modern"
Warning--I didn't find a database entry for "peherstorfer2016data"
Warning--I didn't find a database entry for "qian2020lift"
Warning--I didn't find a database entry for "yu2024learning"
Warning--I didn't find a database entry for "genova2019learning"
Warning--I didn't find a database entry for "genova2020local"
Warning--I didn't find a database entry for "murata2020nonlinear"
Warning--I didn't find a database entry for "duvall2025discretization"
Warning--I didn't find a database entry for "chen2023model"
Warning--I didn't find a database entry for "chen2023implicit"
Warning--I didn't find a database entry for "ha2016hypernetworks"
Warning--I didn't find a database entry for "du2021evolutional"
Warning--I didn't find a database entry for "bruna2024neural"
Warning--I didn't find a database entry for "anderson2022evolution"
Warning--I didn't find a database entry for "hu2021lora"
Warning--I didn't find a database entry for "lee2021deep"
Warning--I didn't find a database entry for "wiewel2019latent"
Warning--I didn't find a database entry for "hamilton2020time"
Warning--I didn't find a database entry for "hochreiter1997long"
Warning--I didn't find a database entry for "mohan2019compressed"
Warning--I didn't find a database entry for "hewage2020temporal"
Warning--I didn't find a database entry for "xu2020multi"
Warning--I didn't find a database entry for "chattopadhyay2020data"
Warning--I didn't find a database entry for "vaswani2017attention"
Warning--I didn't find a database entry for "geneva2022transformers"
Warning--I didn't find a database entry for "otto2019linearly"
Warning--I didn't find a database entry for "pan2020physics"
Warning--I didn't find a database entry for "brunton2016discovering"
Warning--I didn't find a database entry for "kaptanoglu2021promoting"
Warning--I didn't find a database entry for "kramer2021stability"
Warning--I didn't find a database entry for "goyal2025guaranteed"
Warning--I didn't find a database entry for "ouala2023bounded"
Warning--I didn't find a database entry for "perez2018film"
Warning--I didn't find a database entry for "mezic2023operator"
Warning--I didn't find a database entry for "constante2024data"
Warning--I didn't find a database entry for "schlegel2015long"
Warning--I didn't find a database entry for "goyal2023guaranteed"
Warning--I didn't find a database entry for "bonev2023spherical"
Warning--I didn't find a database entry for "bengio2015scheduled"
Warning--I didn't find a database entry for "pan2018_ddc"
Warning--I didn't find a database entry for "galewsky2004initial"
Warning--I didn't find a database entry for "burns2020dedalus"
(There were 2 error messages)
Latexmk: Change directory back to 'E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv'
Latexmk: Summary of warnings from last run of *latex:
  Latex failed to resolve 220 reference(s)
  Latex failed to resolve 152 citation(s)
Latexmk: ====Problematic refs and citations with line #s in .tex file:
  Citation `abdar2021review' on page 1 undefined on input line 7
  Citation `beran2017uncertainty' on page 1 undefined on input line 7
  Citation `du2021rapid' on page 1 undefined on input line 8
  Citation `zerfas2019continuous' on page 1 undefined on input line 9
  Citation `misaka2020image' on page 1 undefined on input line 9
  Citation `casas2020reduced' on page 1 undefined on input line 9
  Citation `troltzsch2024optimal' on page 1 undefined on input line 10
 And 365 more --- see log file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv.log'
Latexmk: Errors, so I did not complete making targets
Collected error summary (may duplicate other messages):
Latexmk: Sometimes, the -f option can be used to get latexmk
  bibtex C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv: Bibtex errors: See file 'C:/Users/pswpe/AppData/Local/Temp/smore-standalone-9bprm08l/SMORE_arxiv.blg'

  to try to force complete processing.
  But normally, you will need to correct the file(s) that caused the
  error, and then rerun latexmk.
  In some cases, it is best to clean out generated files before rerunning
  latexmk after you've corrected the files.
Reverting Windows console CPs to (in,out) = (936,65001)
[INFO] Compiling SMORE_arxiv.tex with pdflatex
[INFO] Working directory: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\arxiv

[ERROR] Compilation failed with exit code 12

REGRESSION RESULT: {
  "case": "standalone",
  "pass": false,
  "compiler_exit": 12,
  "latex_errors": 0,
  "first_error": null,
  "undefined_references_or_citations": true,
  "wrong_manuscript_inputs": [],
  "build_directory": "C:\\Users\\pswpe\\AppData\\Local\\Temp\\smore-standalone-9bprm08l"
}


==> _qa/root-before-fix.txt <==
perl: warning: Setting locale failed.
perl: warning: Please check that your locale settings:
	LC_ALL = "C.UTF-8",
	LC_CTYPE = "C.UTF-8",
	LC_NUMERIC = (unset),
	LC_COLLATE = (unset),
	LC_TIME = (unset),
	LC_MONETARY = (unset),
	LANG = "C.UTF-8"
    are supported and installed on your system.
perl: warning: Falling back to the system default locale ("English_United States.1252").
Initial Win CP for (console input, console output, system): (CP936, CP65001, CP936)
I changed them all to CP936
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required:
    Reason or flag: 'Initial setup'

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex -no-shell-escape  -interaction=nonstopmode -file-line-error -synctex=1 -recorder -output-directory="C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-vw24ms7v"  "E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMORE_arxiv.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (MiKTeX 26.5) (preloaded format=pdflatex.fmt)
entering extended mode

(E:/Dropbox/Apps/Overleaf/[PAPER][2024][LI][Mesh-agnostic-stable-ROM]/arxiv/SMO
RE_arxiv.tex
LaTeX2e <2026-06-01>
L3 programming layer <2026-08-10>
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\size11.clo))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\palatino.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amscd.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/setspace\setspace.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/footmisc\footmisc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.sty)
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/graphics\rotating.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/makecell\makecell.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorithm.st
y (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algpseudocodex\algpseud
ocodex.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algorithmi
cx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/fifo-stack\fifo-stack.s
ty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/varwidth\varwidth.sty)
==> First Aid for varwidth.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tabto-ltx\tabto.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/totcount\totcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/frontendlayer\tikz.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgf.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfrcs.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-common.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfutil
-latex.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfrcs.
code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf\pgf.revision.tex)
))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/basiclayer\pgfcore.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/systemlayer\pgfsys.
sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
libraryfiltered.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgf.c
fg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-pdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
s-common-pdf.def)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
ssoftpath.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/systemlayer\pgfsy
sprotocol.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
e.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathutil.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathparse
r.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.basic.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.trigonometric.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.random.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.comparison.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.base.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.round.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.misc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfunct
ions.integerarithmetics.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathcalc.
code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmathfloat
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfint.code.
tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epoints.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathconstruct.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathusage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
escopes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
egraphicstate.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransformations.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
equick.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eobjects.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epathprocessing.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
earrows.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eshade.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eimage.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
eexternal.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
elayers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
etransparency.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
epatterns.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/basiclayer\pgfcor
erdf.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
shapes.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
plot.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-0-65.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/compatibility\pgfco
mp-version-1-18.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgffor.st
y
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/utilities\pgfkeys.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgfkeys
.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/pgf/math\pgfmath.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/math\pgfmath.code
.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/utilities\pgffor.
code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z\tikz.code.tex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/libraries\pgflibr
aryplothandlers.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/modules\pgfmodule
matrix.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarytopaths.code.tex)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibrarycalc.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pgf/frontendlayer/tik
z/libraries\tikzlibraryfit.code.tex)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tikzmark\tikzlibrarytik
zmark.code.tex))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mathtools.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/mathtools\mhsetup.sty))
 (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/base\flafter.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/cleveref\cleveref.sty)
==> First Aid for cleveref.sty applied!
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ppl.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\l3backend-pdft
ex.def)
(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-vw24ms7v\SMORE_arxiv.aux
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ppl.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty

Package epstopdf Warning: Shell escape feature is not enabled.


(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg)) (paper/1_introduction.tex

Package natbib Warning: Citation `abdar2021review' on page 1 undefined on input
 line 7.


Package natbib Warning: Citation `beran2017uncertainty' on page 1 undefined on 
input line 7.


Package natbib Warning: Citation `du2021rapid' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `zerfas2019continuous' on page 1 undefined on 
input line 9.


Package natbib Warning: Citation `misaka2020image' on page 1 undefined on input
 line 9.


Package natbib Warning: Citation `casas2020reduced' on page 1 undefined on inpu
t line 9.


Package natbib Warning: Citation `troltzsch2024optimal' on page 1 undefined on 
input line 10.


Package natbib Warning: Citation `asadi2020encoder' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `li2022transformer' on page 1 undefined on inp
ut line 10.


Package natbib Warning: Citation `berman2024colora' on page 1 undefined on inpu
t line 10.


Package natbib Warning: Citation `chen2018neural' on page 1 undefined on input 
line 10.


Package natbib Warning: Citation `serrano2023operator' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `cho2023hypernetwork' on page 1 undefined on i
nput line 10.


Package natbib Warning: Citation `khoo2021solving' on page 1 undefined on input
 line 11.


Package natbib Warning: Citation `qu2022learning' on page 1 undefined on input 
line 11.


Package natbib Warning: Citation `sidhu2018model' on page 1 undefined on input 
line 12.


Package natbib Warning: Citation `lu2019deeponet' on page 1 undefined on input 
line 16.


Package natbib Warning: Citation `lu2022comprehensive' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 16.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 16.


Package natbib Warning: Citation `serrano2023operator' on page 1 undefined on i
nput line 16.


Package natbib Warning: Citation `li2020fourier' on page 1 undefined on input l
ine 18.


Package natbib Warning: Citation `raonic2023convolutional' on page 1 undefined 
on input line 18.


Package natbib Warning: Citation `pfaff2020learning' on page 1 undefined on inp
ut line 20.


Package natbib Warning: Citation `belbute2020combining' on page 1 undefined on 
input line 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `li2023fourier' on page 1 undefined on input l
ine 22.


Package natbib Warning: Citation `liu2023nuno' on page 1 undefined on input lin
e 22.


Package natbib Warning: Citation `serrano2023operator' on page 1 undefined on i
nput line 22.


Package natbib Warning: Citation `wu2024Transolver' on page 1 undefined on inpu
t line 23.

[1{C:/Users/pswpe/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/ps
wpe/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `lu2022comprehensive' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `serrano2023operator' on page 2 undefined on i
nput line 31.


Package natbib Warning: Citation `chen2022crom' on page 2 undefined on input li
ne 31.


Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 31.


Package natbib Warning: Citation `sitzmann2020implicit' on page 2 undefined on 
input line 31.


Package natbib Warning: Citation `fathony2021multiplicative' on page 2 undefine
d on input line 31.


Package natbib Warning: Citation `chen2019learning' on page 2 undefined on inpu
t line 31.


Package natbib Warning: Citation `mescheder2019occupancy' on page 2 undefined o
n input line 31.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd)
(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)

Package natbib Warning: Citation `pan2023neural' on page 2 undefined on input l
ine 33.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 34.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `serrano2023operator' on page 2 undefined on i
nput line 36.


Package natbib Warning: Citation `du2024conditional' on page 2 undefined on inp
ut line 36.


Package natbib Warning: Citation `yang2026survey' on page 2 undefined on input 
line 36.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `li2020fourier' on page 2 undefined on input l
ine 37.


Package natbib Warning: Citation `serrano2023operator' on page 2 undefined on i
nput line 37.


Package natbib Warning: Citation `du2024conditional' on page 2 undefined on inp
ut line 37.


Package natbib Warning: Citation `mezic2005spectral' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `brunton2021modern' on page 2 undefined on inp
ut line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 2 undefined on 
input line 40.


Package natbib Warning: Citation `qian2020lift' on page 2 undefined on input li
ne 40.


Package natbib Warning: Citation `chen2018neural' on page 2 undefined on input 
line 42.


Package natbib Warning: Citation `Yin2022Continuous' on page 2 undefined on inp
ut line 42.


Package natbib Warning: Citation `du2024conditional' on page 2 undefined on inp
ut line 43.

[2]

LaTeX Warning: Reference `sec:problem_description' on page 1 undefined on input
 line 53.


LaTeX Warning: Reference `sec:related_work' on page 1 undefined on input line 5
3.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 53.


LaTeX Warning: Reference `sec:numerical_experiment_setup' on page 1 undefined o
n input line 53.


LaTeX Warning: Reference `sec:Conclusions' on page 1 undefined on input line 53
.

) (paper/2_problem_description.tex [3]

Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 77.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 79.

) (paper/3_related_work.tex

Package natbib Warning: Citation `genova2019learning' on page 4 undefined on in
put line 4.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 4.


Package natbib Warning: Citation `genova2020local' on page 4 undefined on input
 line 4.


Package natbib Warning: Citation `murata2020nonlinear' on page 4 undefined on i
nput line 7.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 10.


Package natbib Warning: Citation `chen2022crom' on page 4 undefined on input li
ne 10.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 12.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 12.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 12.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 14.


Package natbib Warning: Citation `ha2016hypernetworks' on page 4 undefined on i
nput line 14.


Package natbib Warning: Citation `sitzmann2020implicit' on page 4 undefined on 
input line 14.


Package natbib Warning: Citation `duvall2025discretization' on page 4 undefined
 on input line 16.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 18.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 18.


Package natbib Warning: Citation `du2021evolutional' on page 4 undefined on inp
ut line 21.


Package natbib Warning: Citation `bruna2024neural' on page 4 undefined on input
 line 21.


Package natbib Warning: Citation `anderson2022evolution' on page 4 undefined on
 input line 21.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 24.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 24.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 26.


Package natbib Warning: Citation `hu2021lora' on page 4 undefined on input line
 26.


Package natbib Warning: Citation `lee2021deep' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `wiewel2019latent' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `li2022transformer' on page 4 undefined on inp
ut line 36.


Package natbib Warning: Citation `hamilton2020time' on page 4 undefined on inpu
t line 36.


Package natbib Warning: Citation `hochreiter1997long' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `mohan2019compressed' on page 4 undefined on i
nput line 36.


Package natbib Warning: Citation `hewage2020temporal' on page 4 undefined on in
put line 36.


Package natbib Warning: Citation `xu2020multi' on page 4 undefined on input lin
e 36.


Package natbib Warning: Citation `chattopadhyay2020data' on page 4 undefined on
 input line 36.


Package natbib Warning: Citation `vaswani2017attention' on page 4 undefined on 
input line 36.


Package natbib Warning: Citation `geneva2022transformers' on page 4 undefined o
n input line 36.


Package natbib Warning: Citation `otto2019linearly' on page 4 undefined on inpu
t line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `brunton2016discovering' on page 4 undefined o
n input line 40.


Package natbib Warning: Citation `peherstorfer2016data' on page 4 undefined on 
input line 40.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 40.


Package natbib Warning: Citation `pan2020physics' on page 4 undefined on input 
line 44.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 4 undefined 
on input line 45.


Package natbib Warning: Citation `kramer2021stability' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `goyal2025guaranteed' on page 4 undefined on i
nput line 45.


Package natbib Warning: Citation `ouala2023bounded' on page 4 undefined on inpu
t line 45.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 47.


Package natbib Warning: Citation `perez2018film' on page 4 undefined on input l
ine 47.


Package natbib Warning: Citation `chen2018neural' on page 4 undefined on input 
line 47.


Package natbib Warning: Citation `yu2024learning' on page 4 undefined on input 
line 49.


Package natbib Warning: Citation `Yin2022Continuous' on page 4 undefined on inp
ut line 51.


Package natbib Warning: Citation `chen2023implicit' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `chen2023model' on page 4 undefined on input l
ine 51.


Package natbib Warning: Citation `berman2024colora' on page 4 undefined on inpu
t line 51.


Package natbib Warning: Citation `pan2023neural' on page 4 undefined on input l
ine 51.

) (paper/4_method.tex [4]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 47.


Package natbib Warning: Citation `perez2018film' on page 5 undefined on input l
ine 47.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 48.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 50.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 50.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 60.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 60.

[5] [6 <./paper/image/fig1a_n.png> <./paper/image/fig1b_n.png> <./paper/image/f
ig1c_n.png>]

LaTeX Warning: Reference `apdx:film' on page 7 undefined on input line 93.


Package natbib Warning: Citation `fathony2021multiplicative' on page 7 undefine
d on input line 93.


LaTeX Warning: Reference `apdx:mfn' on page 7 undefined on input line 93.


Package natbib Warning: Citation `chen2018neural' on page 7 undefined on input 
line 107.


Package natbib Warning: Citation `mezic2023operator' on page 7 undefined on inp
ut line 114.


Package natbib Warning: Citation `pan2020physics' on page 7 undefined on input 
line 120.


Package natbib Warning: Citation `constante2024data' on page 7 undefined on inp
ut line 120.

[7]

Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 132.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 132.


LaTeX Warning: Reference `eq:all_latent' on page 1 undefined on input line 137.



LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 137.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 140.


LaTeX Warning: Reference `eq:linear' on page 1 undefined on input line 140.


Package natbib Warning: Citation `schlegel2015long' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `kaptanoglu2021promoting' on page 8 undefined 
on input line 140.


Package natbib Warning: Citation `ouala2023bounded' on page 8 undefined on inpu
t line 140.


Package natbib Warning: Citation `goyal2025guaranteed' on page 8 undefined on i
nput line 140.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 144.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
167.

[8]

LaTeX Warning: Reference `apdx:boundedness' on page 1 undefined on input line 2
06.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 216.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 218.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 219.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 220.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 227.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 235.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 250.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 279.



LaTeX Warning: Reference `sec:scheduled_sampling' on page 1 undefined on input 
line 282.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 285.


LaTeX Warning: Reference `eq:total_loss' on page 1 undefined on input line 285.



LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 285.

[9]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 327.


LaTeX Warning: Reference `eq:linear-quadratic' on page 1 undefined on input lin
e 347.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 354.


LaTeX Warning: Reference `eq:cyclic_defect_tensor' on page 1 undefined on input
 line 355.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 362.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 362.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 363.


LaTeX Warning: Reference `eq:low_rank' on page 1 undefined on input line 364.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 367.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 370.

[10]

LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 380.


LaTeX Warning: Reference `eq:fourier-embedding' on page 1 undefined on input li
ne 386.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 415.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
415.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 427.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 432.


LaTeX Warning: Reference `apdx:decoder_transfer' on page 11 undefined on input 
line 436.

[11]

LaTeX Warning: Reference `sec:decoder_transfer' on page 1 undefined on input li
ne 502.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 509.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 12 undefined on input l
ine 526.

[12]

LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 530.


LaTeX Warning: Reference `apdx:sparse_recovery' on page 13 undefined on input l
ine 530.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 543.


LaTeX Warning: Reference `apdx:sparse_to_rollout_proof' on page 13 undefined on
 input line 581.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 586.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 589.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 589.


Package natbib Warning: Citation `Yin2022Continuous' on page 13 undefined on in
put line 596.


LaTeX Warning: Reference `apdx:scheduled_sampling' on page 13 undefined on inpu
t line 626.

[13]

LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 653.


LaTeX Warning: Reference `eq:full_decoder_loss' on page 1 undefined on input li
ne 685.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 711
.

[14]

LaTeX Warning: Reference `fig:overview' on page 1 undefined on input line 730.


LaTeX Warning: Reference `fig:subfig1_1' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_2' on page 1 undefined on input line 730.



LaTeX Warning: Reference `fig:subfig1_3' on page 1 undefined on input line 730.


[15]

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 772.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 772.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 776.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 815.

[16]

LaTeX Warning: Reference `sec:initial_latent_evaluation_protocol' on page 1 und
efined on input line 857.

(C:\Users\pswpe\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1pcr.fd)

LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 947.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 956.

[17]

LaTeX Warning: Reference `sec:pointwise_minibatching' on page 1 undefined on in
put line 1036.


LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 103
7.


pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1050 \State
              Partition $\mathcal{M}$ into disjoint spatial chunks
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1055 \State
              $\mathcal{O}.\texttt{zero\_grad}()$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1057 \For
           {$k=1$ to $N_{\mathrm{c}}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1059 \State
             
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1069 \State
              Backpropagate $L_{\mathrm{dec}}^{(k)}$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1074 \State
              $\mathcal{O}.\texttt{step}()$

LaTeX Warning: Reference `alg:smore-pbsw' on page 1 undefined on input line 108
1.


LaTeX Warning: Reference `alg:smore-tr' on page 1 undefined on input line 1082.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1087.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 1087.


LaTeX Warning: Reference `sec:results_memory_efficiency' on page 1 undefined on
 input line 1092.

) (paper/5_numerical_experiments.tex

Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 19.


LaTeX Warning: Reference `apdx:dataset_details' on page 18 undefined on input l
ine 21.


LaTeX Warning: Reference `tab:dataset_summary' on page 1 undefined on input lin
e 25.


Package natbib Warning: Citation `li2020fourier' on page 18 undefined on input 
line 50.


Package natbib Warning: Citation `bonev2023spherical' on page 18 undefined on i
nput line 50.


Package natbib Warning: Citation `raonic2023convolutional' on page 18 undefined
 on input line 51.


Package natbib Warning: Citation `wu2024Transolver' on page 18 undefined on inp
ut line 52.


Package natbib Warning: Citation `Yin2022Continuous' on page 18 undefined on in
put line 53.

[18]

LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 72.


LaTeX Warning: Reference `eq:training_dataset' on page 1 undefined on input lin
e 132.

[19]

LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 144.



LaTeX Warning: Reference `eq:reg_2' on page 1 undefined on input line 155.


LaTeX Warning: Reference `eq:reg_1' on page 1 undefined on input line 155.


LaTeX Warning: Reference `sec:overall_workflow' on page 1 undefined on input li
ne 168.


LaTeX Warning: Reference `app:Hyper_parameters' on page 20 undefined on input l
ine 176.


LaTeX Warning: Reference `app:Ex_device' on page 20 undefined on input line 176
.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 200.


LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 204.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 204.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 206.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 214.


Package natbib Warning: Citation `li2020fourier' on page 20 undefined on input 
line 240.


Package natbib Warning: Citation `bonev2023spherical' on page 20 undefined on i
nput line 240.


Package natbib Warning: Citation `raonic2023convolutional' on page 20 undefined
 on input line 240.


Package natbib Warning: Citation `wu2024Transolver' on page 20 undefined on inp
ut line 240.


Package natbib Warning: Citation `Yin2022Continuous' on page 20 undefined on in
put line 240.

[20]

LaTeX Warning: Reference `app:3dswdataset' on page 1 undefined on input line 27
7.

[21]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 293.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 293.


LaTeX Warning: Reference `fig:extrapolation_field_comparison' on page 1 undefin
ed on input line 295.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 309.


LaTeX Warning: Reference `sec:dynamic-model' on page 1 undefined on input line 
321.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 336.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 339.


LaTeX Warning: Reference `tab:app_sw_nan_epochs' on page 1 undefined on input l
ine 340.


LaTeX Warning: Reference `tab:app_ns_mechanism_sweep' on page 1 undefined on in
put line 341.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 353.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 354.


LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 357.

[22] [23 <./paper/image/extrapolation_field_comparison.png>]

LaTeX Warning: Reference `fig:stability_robustness' on page 1 undefined on inpu
t line 363.


LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 381.


LaTeX Warning: Reference `tab:app_sw_mechanism_sweep' on page 24 undefined on i
nput line 384.

[24 <./paper/image/stability_robustness.png>]

LaTeX Warning: Reference `tab:stability_ablation_main' on page 1 undefined on i
nput line 412.


LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 488.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 490.


LaTeX Warning: Reference `app:mask_results_full' on page 25 undefined on input 
line 498.

[25]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 513.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 552.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 554.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 565.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 565.


LaTeX Warning: Reference `fig:sparse_initialization_examples' on page 1 undefin
ed on input line 568.

[26]

LaTeX Warning: Reference `sec:experiment_setup' on page 1 undefined on input li
ne 672.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 678.

[27] [28 <./paper/image/masked_sequence_wave.png> <./paper/image/masked_sequenc
e_ns.png> <./paper/image/masked_sequence_sw.png>]

paper/5_numerical_experiments.tex:691: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.691 \begin{table}[pos=!htbp]
                              

paper/5_numerical_experiments.tex:691: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.691 \begin{table}[pos=!htbp]
                              

paper/5_numerical_experiments.tex:691: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.691 \begin{table}[pos=!htbp]
                              

Package natbib Warning: Citation `wu2024Transolver' on page 29 undefined on inp
ut line 709.


Package natbib Warning: Citation `Yin2022Continuous' on page 29 undefined on in
put line 711.


Package natbib Warning: Citation `li2020fourier' on page 29 undefined on input 
line 713.


Package natbib Warning: Citation `bonev2023spherical' on page 29 undefined on i
nput line 713.


Package natbib Warning: Citation `raonic2023convolutional' on page 29 undefined
 on input line 715.


Overfull \hbox (41.54945pt too wide) in paragraph at lines 704--723
 [][] 

LaTeX Warning: Reference `tab:ns_spatial_capacity' on page 1 undefined on input
 line 725.


LaTeX Warning: Reference `sec:results_long_horizon_extrapolation' on page 1 und
efined on input line 749.


LaTeX Warning: Reference `tab:ns_pointwise_tradeoff' on page 1 undefined on inp
ut line 753.

[29]

paper/5_numerical_experiments.tex:756: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.756 \begin{table}[pos=!htbp]
                              

paper/5_numerical_experiments.tex:756: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.756 \begin{table}[pos=!htbp]
                              

paper/5_numerical_experiments.tex:756: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.756 \begin{table}[pos=!htbp]
                              
) (paper/6_Conclusion.tex [30]) [31]
No file SMORE_arxiv.bbl.
(paper/Appendix.tex [32]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 16.


LaTeX Warning: Reference `eq:mfn-3' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 16.


LaTeX Warning: Reference `eq:mfn-1' on page 1 undefined on input line 16.


Package natbib Warning: Citation `fathony2021multiplicative' on page 33 undefin
ed on input line 30.


Package natbib Warning: Citation `sitzmann2020implicit' on page 33 undefined on
 input line 30.


Package natbib Warning: Citation `perez2018film' on page 33 undefined on input 
line 35.


LaTeX Warning: Reference `eq:mfn-2' on page 1 undefined on input line 37.


LaTeX Warning: Reference `eq:film' on page 1 undefined on input line 37.


Package natbib Warning: Citation `pan2023neural' on page 33 undefined on input 
line 42.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 42.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 189.


LaTeX Warning: Reference `eq:soft_lyapunov' on page 1 undefined on input line 1
89.


LaTeX Warning: Reference `eq:soft_defect_bound' on page 1 undefined on input li
ne 189.

[33]

LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_d' on page 1 undefined on input line 227.


LaTeX Warning: Reference `eq:shifted_A' on page 1 undefined on input line 237.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 259.


LaTeX Warning: Reference `eq:app_cyclic_zero' on page 1 undefined on input line
 266.


LaTeX Warning: Reference `eq:app_shifted_lq' on page 1 undefined on input line 
266.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 282.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 299.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
04.


LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 3
09.

[34]

LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 347.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
348.


LaTeX Warning: Reference `eq:hard_absorbing_radius' on page 1 undefined on inpu
t line 349.


LaTeX Warning: Reference `eq:hard_exponential_decay' on page 1 undefined on inp
ut line 350.


LaTeX Warning: Reference `eq:hard_linear_growth' on page 1 undefined on input l
ine 352.

[35]

LaTeX Warning: Reference `eq:app_hard_lyap' on page 1 undefined on input line 4
29.


LaTeX Warning: Reference `thm:decoder_transfer' on page 1 undefined on input li
ne 571.


LaTeX Warning: Reference `eq:fullfield' on page 1 undefined on input line 572.


LaTeX Warning: Reference `apdx:mfn' on page 36 undefined on input line 577.


LaTeX Warning: Reference `apdx:film' on page 36 undefined on input line 577.

[36]

LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 612.


LaTeX Warning: Reference `eq:decoder_lipschitz_transfer_method' on page 1 undef
ined on input line 625.


LaTeX Warning: Reference `eq:decoder_growth_method' on page 1 undefined on inpu
t line 633.


LaTeX Warning: Reference `eq:decoded_field_bound_method' on page 1 undefined on
 input line 635.


LaTeX Warning: Reference `eq:app_comparison' on page 1 undefined on input line 
636.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 649.



LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 649.


LaTeX Warning: Reference `eq:inr-loss-1' on page 1 undefined on input line 660.


[37]

LaTeX Warning: Reference `assump:nearoptimal' on page 38 undefined on input lin
e 685.


LaTeX Warning: Reference `assump:representable' on page 38 undefined on input l
ine 687.


LaTeX Warning: Reference `assump:nearoptimal' on page 38 undefined on input lin
e 693.


LaTeX Warning: Reference `assump:observability' on page 38 undefined on input l
ine 700.


LaTeX Warning: Reference `eq:sparse_recovery_bound' on page 1 undefined on inpu
t line 700.


LaTeX Warning: Reference `thm:1' on page 1 undefined on input line 704.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 708.


LaTeX Warning: Reference `tab:mask_overall_test' on page 1 undefined on input l
ine 708.


LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 711.


LaTeX Warning: Reference `thm:sparse_to_rollout' on page 1 undefined on input l
ine 718.


LaTeX Warning: Reference `thm:sparse_recovery' on page 1 undefined on input lin
e 718.


LaTeX Warning: Reference `eq:e_sparse_method' on page 1 undefined on input line
 718.


LaTeX Warning: Reference `eq:sparse_rollout_recursion_method' on page 1 undefin
ed on input line 727.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 750.


LaTeX Warning: Reference `eq:apdx_discrete_rollout_bound' on page 1 undefined o
n input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_bound_method' on page 1 undefine
d on input line 766.


LaTeX Warning: Reference `eq:sparse_to_rollout_limsup_method' on page 1 undefin
ed on input line 766.


Package natbib Warning: Citation `bengio2015scheduled' on page 38 undefined on 
input line 773.


LaTeX Warning: Reference `fig:apdx_scheduled_sampling' on page 1 undefined on i
nput line 773.


Package natbib Warning: Citation `pan2018data' on page 38 undefined on input li
ne 775.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 778.


LaTeX Warning: Reference `alg:scheduled_sample_node' on page 1 undefined on inp
ut line 790.

[38]
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.1}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.815 \Function
                {scheduled\_sampling\_ode\_solve}{$f_\psi$, $\{\alpha_{t_l}\...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.2}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.817 \State
             $N_{\mathrm{train}}\leftarrow |\mathcal{T}_{N_{\mathrm{train}}}|$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.818 \If
         {$\varepsilon_t < 10^{-3}$}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.820 \State
             \Return $\{\alpha(t_l)\}_{l=1}^{N_{\mathrm{train}}} \leftarrow ...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.5}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.822 \Else
           
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.823 \State
             Generate Boolean variables $\{m_i\}_{i=2}^{N_{\mathrm{train}}-1...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.7}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.824 \State
             Force the very last time point to \texttt{False} so the model m...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.8}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.825 \State
             Discard the first entry of the mask
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.9}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.826 \State
             Set the start index $i_s \gets 1$ to mark the start index of ea...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.10})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.827 \State
             $b \gets [\alpha_{t_1}]$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.11})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.829 \For
          {\(i=2\) to \(N_{\mathrm{train}}-1\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.12})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.830 \If
         {\(m_i \text{ is } \texttt{True}\)}
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.13})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.832 \State
             Determine a time sub-interval from \(t_{i_s}\) up to \(t_i\).
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.833 \State
             $\{\alpha(t_l)\}_{l=i_s}^{i} \leftarrow \texttt{ODEInt}(f_\psi,...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.15})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.834 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.16})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.835 \State
             $i_s \gets i$
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.838 \State
             $\{\alpha(t_l)\}_{l=i_s}^{N_{\mathrm{train}}} \leftarrow \textt...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.840 \State
             Append $b$ with the integrated outputs of $\{\alpha(t_l)\}_{l=i...

pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.19})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.841 \State
             \Return $b$ [39 <./paper/image/scheduled_sampling.png>]

Package natbib Warning: Citation `Yin2022Continuous' on page 40 undefined on in
put line 859.

[40]

Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 899.


Package natbib Warning: Citation `li2020fourier' on page 41 undefined on input 
line 925.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 934.


Package natbib Warning: Citation `Yin2022Continuous' on page 41 undefined on in
put line 934.


Package natbib Warning: Citation `burns2020dedalus' on page 41 undefined on inp
ut line 1014.


Package natbib Warning: Citation `galewsky2004initial' on page 41 undefined on 
input line 1016.

[41] [42]

LaTeX Warning: Reference `tab:app_hparam_candidates' on page 1 undefined on inp
ut line 1045.


paper/Appendix.tex:1052: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1052 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1052: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1052 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1052: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1052 \begin{table}[pos=!htbp]
                               

LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1124.

[43]

LaTeX Warning: Reference `tab:combined_loss_comparison' on page 1 undefined on 
input line 1135.


LaTeX Warning: Reference `tab:app_rollout_decomposition' on page 1 undefined on
 input line 1137.


LaTeX Warning: Reference `fig:wave_per_frame' on page 1 undefined on input line
 1139.


paper/Appendix.tex:1142: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1142 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1142: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1142 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1142: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1142 \begin{table}[pos=!htbp]
                               

LaTeX Warning: Reference `sec:results_stability_robustness' on page 1 undefined
 on input line 1193.


paper/Appendix.tex:1200: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1200 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1200: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1200 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1200: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1200 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1240: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1240 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1240: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1240 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1240: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1240 \begin{table}[pos=!htbp]
                               
[44] [45 <./paper/image/wave_per_frame_mse.png>]

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1327.


LaTeX Warning: Reference `sec:results_sparse_mask_ablation' on page 1 undefined
 on input line 1329.


paper/Appendix.tex:1344: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1344 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1344: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1344 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1344: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1344 \begin{table}[pos=!htbp]
                               

LaTeX Warning: Reference `tab:app_mask_observability' on page 1 undefined on in
put line 1374.


paper/Appendix.tex:1376: LaTeX Error: Unknown float option `o'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1376 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1376: LaTeX Error: Unknown float option `s'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1376 \begin{table}[pos=!htbp]
                               

paper/Appendix.tex:1376: LaTeX Error: Unknown float option `='.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1376 \begin{table}[pos=!htbp]
                               

LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.


LaTeX Warning: Reference `lem:sensor_jacobian' on page 1 undefined on input lin
e 1388.


LaTeX Warning: Reference `tab:app_mask_overall_test_full' on page 1 undefined o
n input line 1388.

[46] [47])

Package natbib Warning: There were undefined citations.


(C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-vw24ms7v\SMORE_arxiv.aux
)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `SMORE_arxiv.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)<C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Users/pswpe/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx8.pfb><C:/Users/
pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><
C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cmextr
a/cmex8.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/am
sfonts/cm/cmmi10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/
public/amsfonts/cm/cmmi6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/font
s/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiK
TeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Users/pswpe/AppData/Local/Prog
rams/MiKTeX/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Users/pswpe/AppData/
Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Users/pswpe/
AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Users
/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C
:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8
.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmsy10.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1/public/
amsfonts/cm/cmsy6.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy7.pfb><C:/Users/pswpe/AppData/Local/Programs/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Users/pswpe/AppData/Local/Programs/Mi
KTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Users/pswpe/AppData/Loc
al/Programs/MiKTeX/fonts/type1/urw/courier/ucrr8a.pfb><C:/Users/pswpe/AppData/L
ocal/Programs/MiKTeX/fonts/type1/urw/palatino/uplb8a.pfb><C:/Users/pswpe/AppDat
a/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplr8a.pfb><C:/Users/pswpe/App
Data/Local/Programs/MiKTeX/fonts/type1/urw/palatino/uplri8a.pfb>
Output written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-vw24ms7
v\SMORE_arxiv.pdf (47 pages, 4035772 bytes).
SyncTeX written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-vw24ms7v/SMORE_arxiv.synctex.gz.
Transcript written on C:/Users\pswpe\AppData\Local\Temp\smore-overleaf-root-vw2
4ms7v\SMORE_arxiv.log.
Latexmk: Getting log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-vw24ms7v/SMORE_arxiv.log'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-vw24ms7v/SMORE_arxiv.fls'
Latexmk: Examining 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-vw24ms7v/SMORE_arxiv.log'
Latexmk: Missing bbl file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-vw24ms7v/SMORE_arxiv.bbl' in following:
 No file SMORE_arxiv.bbl.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-vw24ms7v/SMORE_arxiv.pdf'
  ===Source file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-vw24ms7v/SMORE_arxiv.bbl' for 'pdflatex'
Latexmk: Using bibtex to make bibliography file(s).
Create bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-vw24ms7v/SMORE_arxiv
Latexmk: Found bibliography file(s):
  ./paper_cited.bib
  arxiv_missing_refs.bib
Bib file(s) not found in search path:
  arxiv_missing_refs.bib

Latexmk: The following rule(s) were vetoed from being run, because of
the setting for the non-use/conditional use of bibtex/biber:
  bibtex C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-vw24ms7v/SMORE_arxiv
Reason: I am configured only to use bibtex/biber if all .bib files exist,
but the following didn't:
  arxiv_missing_refs.bib
Latexmk: Summary of warnings from last run of *latex:
  Latex failed to resolve 220 reference(s)
  Latex failed to resolve 152 citation(s)
Latexmk: ====Problematic refs and citations with line #s in .tex file:
  Citation `abdar2021review' on page 1 undefined on input line 7
  Citation `beran2017uncertainty' on page 1 undefined on input line 7
  Citation `du2021rapid' on page 1 undefined on input line 8
  Citation `zerfas2019continuous' on page 1 undefined on input line 9
  Citation `misaka2020image' on page 1 undefined on input line 9
  Citation `casas2020reduced' on page 1 undefined on input line 9
  Citation `troltzsch2024optimal' on page 1 undefined on input line 10
 And 365 more --- see log file 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-vw24ms7v/SMORE_arxiv.log'
Latexmk: Errors, so I did not complete making targets
Collected error summary (may duplicate other messages):
  pdflatex: Command for 'pdflatex' gave return code 1
      Refer to 'C:/Users/pswpe/AppData/Local/Temp/smore-overleaf-root-vw24ms7v/SMORE_arxiv.log' and/or above output for details

Latexmk: Sometimes, the -f option can be used to get latexmk
  to try to force complete processing.
  But normally, you will need to correct the file(s) that caused the
  error, and then rerun latexmk.
  In some cases, it is best to clean out generated files before rerunning
  latexmk after you've corrected the files.
Reverting Windows console CPs to (in,out) = (936,65001)
[INFO] Compiling SMORE_arxiv.tex with pdflatex
[INFO] Working directory: E:\Dropbox\Apps\Overleaf\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]

[ERROR] Compilation failed with exit code 12

REGRESSION RESULT: {
  "case": "overleaf-root",
  "pass": false,
  "compiler_exit": 12,
  "latex_errors": 24,
  "first_error": "Unknown float option `o'.",
  "undefined_references_or_citations": true,
  "wrong_manuscript_inputs": [
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\1_introduction.tex",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\2_problem_description.tex",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\3_related_work.tex",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\4_method.tex",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\5_numerical_experiments.tex",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\6_Conclusion.tex",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\Appendix.tex",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\extrapolation_field_comparison.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\fig1a_n.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\fig1b_n.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\fig1c_n.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\masked_sequence_ns.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\masked_sequence_sw.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\masked_sequence_wave.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\scheduled_sampling.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\stability_robustness.png",
    "E:\\Dropbox\\Apps\\Overleaf\\[PAPER][2024][LI][Mesh-agnostic-stable-ROM]\\paper\\image\\wave_per_frame_mse.png"
  ],
  "build_directory": "C:\\Users\\pswpe\\AppData\\Local\\Temp\\smore-overleaf-root-vw24ms7v"
}


==> _qa/rootfix_preservation_sha256.json <==
{
  "MAIN_CMANE.tex": "09e8cae71954534eb7d6c94b82014ca494c5d0d16319e6bc4cf4714cc95a8789",
  "paper_cited.bib": "1f4f593d4a4134583479f9fe06b3eaa29a9cdc79d8af325ff6a6bb07cdb47dbd",
  "paper\\1_introduction.tex": "8330ae22dc43f322b0782a13a2c0440a179e7d7fe8e0d34580deb27f677f5bb0",
  "paper\\2_problem_description.tex": "2e568fe92716170893e541316ba7146145bb42a55a6aed3464b2ab2ebb1642a0",
  "paper\\3_related_work.tex": "72959f0326a5d09e52a30c2db83f29013fbdc07cb201e353c31968f00abc9078",
  "paper\\4_method.tex": "e02d16c033f4fb48d60d47713c2a2c89e881552ac3ff97740ad573841b0cf910",
  "paper\\5_numerical_experiments.tex": "ddb39c85bafa4c69ff737a9a1bcee2f3d2a428e4b742d6ebc95ec0de2f2932e9",
  "paper\\6_Conclusion.tex": "614b4e3d3ff15b0d29e2ba9eec335b355a35fc254654a7c14ea17fa0c9bcfdde",
  "paper\\Appendix.tex": "3ea2ca63b8c746a798d6cef15fd500afdaaa44f5e34f2bcc0abfa378cfd4d7e7",
  "paper\\image\\extrapolation_field_comparison.png": "04ed74012165a160234a7d23ee4dd5cbd89a62314d37a7019843ce6ae9789ad2",
  "paper\\image\\fig1a.png": "d724cd5faef81c8b7ffe9ae7920c1c99d3d011424dae38d336284d0d6f2c151c",
  "paper\\image\\fig1a_n.png": "bd1fe2a1c4a1e679212eb08ff51709fc733343a754e70e2cf5b7ac56c5aa17e6",
  "paper\\image\\fig1b_n.png": "8ac577bc96eaee627e4109f617baf7f523c3a3d1db723a58c6e29a56fae67521",
  "paper\\image\\fig1c_n.png": "69b8a7bb63d2fcd06e3bfc95cba6780e1637ffaf8f152e2f38bcc4f218fc48e7",
  "paper\\image\\masked_sequence_ns.png": "74389cedbbcd6e595257459ad757de5c1d55aceaeb9386f97d099c6b9e7dbdf9",
  "paper\\image\\masked_sequence_sw.png": "f1d79a8374f2873a91c30b9b7ae1d4bc24c2379f8ecacf1af046264d6c53c637",
  "paper\\image\\masked_sequence_wave.png": "998f41407d476a25e4067376f215b66c60a22c2e028d181fbb5ab6a2a2482df3",
  "paper\\image\\scheduled_sampling.png": "488c8ffbca224f3eed2ddf8bf1353a9029754cba33a616f4b0ed047e4311e222",
  "paper\\image\\stability_robustness.png": "bdaf0ac555ee83bee3a39f3602b1cebecc700f7460c6e3936f0b32964425250e",
  "paper\\image\\wave_per_frame_mse.png": "356a1dbde6a2871671bd986be4c65771358cf0aadcb5a1ccbebf8ac265b9ba86",
  "arxiv\\paper\\1_introduction.tex": "ce3ba5cb55797b56cf4dbcf4065499d9966dc3e4094b6cbcf8ac0fd979faf3c2",
  "arxiv\\paper\\2_problem_description.tex": "2e568fe92716170893e541316ba7146145bb42a55a6aed3464b2ab2ebb1642a0",
  "arxiv\\paper\\3_related_work.tex": "72959f0326a5d09e52a30c2db83f29013fbdc07cb201e353c31968f00abc9078",
  "arxiv\\paper\\4_method.tex": "86e4e47da86f0c9ac6ee2474595daad003b6f3c09515411360a3d013735db717",
  "arxiv\\paper\\5_numerical_experiments.tex": "ef0fad4b16613a7f2c060324abdc25e14b33f12da8bd6940fb8a2b84c2899e1b",
  "arxiv\\paper\\6_Conclusion.tex": "614b4e3d3ff15b0d29e2ba9eec335b355a35fc254654a7c14ea17fa0c9bcfdde",
  "arxiv\\paper\\Appendix.tex": "fa16593d1460ef659f369e0456865167ec3f2365184fcb8284f247a2a44ac913",
  "arxiv\\paper\\image\\extrapolation_field_comparison.png": "04ed74012165a160234a7d23ee4dd5cbd89a62314d37a7019843ce6ae9789ad2",
  "arxiv\\paper\\image\\fig1a.png": "d724cd5faef81c8b7ffe9ae7920c1c99d3d011424dae38d336284d0d6f2c151c",
  "arxiv\\paper\\image\\fig1a_n.png": "bd1fe2a1c4a1e679212eb08ff51709fc733343a754e70e2cf5b7ac56c5aa17e6",
  "arxiv\\paper\\image\\fig1b_n.png": "8ac577bc96eaee627e4109f617baf7f523c3a3d1db723a58c6e29a56fae67521",
  "arxiv\\paper\\image\\fig1c_n.png": "69b8a7bb63d2fcd06e3bfc95cba6780e1637ffaf8f152e2f38bcc4f218fc48e7",
  "arxiv\\paper\\image\\masked_sequence_ns.png": "74389cedbbcd6e595257459ad757de5c1d55aceaeb9386f97d099c6b9e7dbdf9",
  "arxiv\\paper\\image\\masked_sequence_sw.png": "f1d79a8374f2873a91c30b9b7ae1d4bc24c2379f8ecacf1af046264d6c53c637",
  "arxiv\\paper\\image\\masked_sequence_wave.png": "998f41407d476a25e4067376f215b66c60a22c2e028d181fbb5ab6a2a2482df3",
  "arxiv\\paper\\image\\scheduled_sampling.png": "488c8ffbca224f3eed2ddf8bf1353a9029754cba33a616f4b0ed047e4311e222",
  "arxiv\\paper\\image\\stability_robustness.png": "bdaf0ac555ee83bee3a39f3602b1cebecc700f7460c6e3936f0b32964425250e",
  "arxiv\\paper\\image\\wave_per_frame_mse.png": "356a1dbde6a2871671bd986be4c65771358cf0aadcb5a1ccbebf8ac265b9ba86",
  "arxiv\\paper_cited.bib": "66c26809d1296a59ea555455ad365bb3bd6e9f48d4ab28c51e7dad8b36a96f65",
  "arxiv\\arxiv_missing_refs.bib": "b5067abec8df70fc16d6e81f2d64cabc429dd2427c1aad0337281586f1127554"
}

==> _qa/rootfix_preservation_verified.json <==
{
  "protected_files_unchanged": 40,
  "main_edits": "path resolution only",
  "both_compile_roots_pass": true,
  "page_count": 52,
  "pdf_text_identical": true,
  "zip_entries": 22,
  "zip_sha256": "b920115ac9e2027a15f82bbef488ed68e22f6101e560b23bba9a9b35c5dca503"
}
